Performance Analysis of Cascaded Reconfigurable Intelligent Surface Networks

Reconfigurable intelligent surfaces (RIS) have been presented as a solution to realize the concept of smart radio environments, wherein uninterrupted coverage and extremely high quality of service can be ensured. In this paper, assuming that multiple RIS are deployed in the propagation environment, the performance of a cascaded RIS network affected by imperfect phase estimation is evaluated. Specifically, we derive closed-form expressions for the outage probability, the ergodic capacity and the average symbol error probability that can be utilized to evaluate the coverage of the proposed network, as well as the average capacity and the data transmission accuracy. Finally, we validate the derived expressions through simulations and show that by choosing the number of the participating RIS correctly, a cascaded RIS network can outperform a single RIS aided system and extend the network's coverage efficiently.

==> final/asep1_24.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   9.9037244e-01
   8.0000000e+00   9.8041986e-01
   8.1000000e+00   9.7040730e-01
   8.2000000e+00   9.6033571e-01
   8.3000000e+00   9.5020605e-01
   8.4000000e+00   9.4001936e-01
   8.5000000e+00   9.2977672e-01
   8.6000000e+00   9.1947928e-01
   8.7000000e+00   9.0912821e-01
   8.8000000e+00   8.9872478e-01
   8.9000000e+00   8.8827028e-01
   9.0000000e+00   8.7776609e-01
   9.1000000e+00   8.6721363e-01
   9.2000000e+00   8.5661438e-01
   9.3000000e+00   8.4596989e-01
   9.4000000e+00   8.3528178e-01
   9.5000000e+00   8.2455170e-01
   9.6000000e+00   8.1378139e-01
   9.7000000e+00   8.0297267e-01
   9.8000000e+00   7.9212739e-01
   9.9000000e+00   7.8124749e-01
   1.0000000e+01   7.7033497e-01
   1.0100000e+01   7.5939190e-01
   1.0200000e+01   7.4842041e-01
   1.0300000e+01   7.3742271e-01
   1.0400000e+01   7.2640107e-01
   1.0500000e+01   7.1535783e-01
   1.0600000e+01   7.0429542e-01
   1.0700000e+01   6.9321630e-01
   1.0800000e+01   6.8212304e-01
   1.0900000e+01   6.7101825e-01
   1.1000000e+01   6.5990463e-01
   1.1100000e+01   6.4878493e-01
   1.1200000e+01   6.3766199e-01
   1.1300000e+01   6.2653869e-01
   1.1400000e+01   6.1541801e-01
   1.1500000e+01   6.0430298e-01
   1.1600000e+01   5.9319668e-01
   1.1700000e+01   5.8210229e-01
   1.1800000e+01   5.7102301e-01
   1.1900000e+01   5.5996215e-01
   1.2000000e+01   5.4892303e-01
   1.2100000e+01   5.3790906e-01
   1.2200000e+01   5.2692371e-01
   1.2300000e+01   5.1597047e-01
   1.2400000e+01   5.0505292e-01
   1.2500000e+01   4.9417466e-01
   1.2600000e+01   4.8333936e-01
   1.2700000e+01   4.7255070e-01
   1.2800000e+01   4.6181243e-01
   1.2900000e+01   4.5112833e-01
   1.3000000e+01   4.4050220e-01
   1.3100000e+01   4.2993788e-01
   1.3200000e+01   4.1943923e-01
   1.3300000e+01   4.0901013e-01
   1.3400000e+01   3.9865447e-01
   1.3500000e+01   3.8837616e-01
   1.3600000e+01   3.7817912e-01
   1.3700000e+01   3.6806725e-01
   1.3800000e+01   3.5804446e-01
   1.3900000e+01   3.4811464e-01
   1.4000000e+01   3.3828168e-01
   1.4100000e+01   3.2854944e-01
   1.4200000e+01   3.1892173e-01
   1.4300000e+01   3.0940235e-01
   1.4400000e+01   2.9999505e-01
   1.4500000e+01   2.9070353e-01
   1.4600000e+01   2.8153143e-01
   1.4700000e+01   2.7248234e-01
   1.4800000e+01   2.6355975e-01
   1.4900000e+01   2.5476712e-01
   1.5000000e+01   2.4610777e-01
   1.5100000e+01   2.3758497e-01
   1.5200000e+01   2.2920187e-01
   1.5300000e+01   2.2096152e-01
   1.5400000e+01   2.1286685e-01
   1.5500000e+01   2.0492067e-01
   1.5600000e+01   1.9712566e-01
   1.5700000e+01   1.8948435e-01
   1.5800000e+01   1.8199915e-01
   1.5900000e+01   1.7467230e-01
   1.6000000e+01   1.6750589e-01
   1.6100000e+01   1.6050184e-01
   1.6200000e+01   1.5366189e-01
   1.6300000e+01   1.4698763e-01
   1.6400000e+01   1.4048044e-01
   1.6500000e+01   1.3414152e-01
   1.6600000e+01   1.2797188e-01
   1.6700000e+01   1.2197233e-01
   1.6800000e+01   1.1614347e-01
   1.6900000e+01   1.1048571e-01
   1.7000000e+01   1.0499923e-01
   1.7100000e+01   9.9684012e-02
   1.7200000e+01   9.4539826e-02
   1.7300000e+01   8.9566222e-02
   1.7400000e+01   8.4762536e-02
   1.7500000e+01   8.0127890e-02
   1.7600000e+01   7.5661190e-02
   1.7700000e+01   7.1361130e-02
   1.7800000e+01   6.7226193e-02
   1.7900000e+01   6.3254655e-02
   1.8000000e+01   5.9444587e-02
   1.8100000e+01   5.5793862e-02
   1.8200000e+01   5.2300156e-02
   1.8300000e+01   4.8960961e-02
   1.8400000e+01   4.5773585e-02
   1.8500000e+01   4.2735161e-02
   1.8600000e+01   3.9842658e-02
   1.8700000e+01   3.7092888e-02
   1.8800000e+01   3.4482514e-02
   1.8900000e+01   3.2008062e-02
   1.9000000e+01   2.9665931e-02
   1.9100000e+01   2.7452406e-02
   1.9200000e+01   2.5363664e-02
   1.9300000e+01   2.3395793e-02
   1.9400000e+01   2.1544800e-02
   1.9500000e+01   1.9806624e-02
   1.9600000e+01   1.8177151e-02
   1.9700000e+01   1.6652224e-02
   1.9800000e+01   1.5227659e-02
   1.9900000e+01   1.3899254e-02
   2.0000000e+01   1.2662806e-02
   2.0100000e+01   1.1514122e-02
   2.0200000e+01   1.0449031e-02
   2.0300000e+01   9.4633978e-03
   2.0400000e+01   8.5531324e-03
   2.0500000e+01   7.7142030e-03
   2.0600000e+01   6.9426468e-03
   2.0700000e+01   6.2345794e-03
   2.0800000e+01   5.5862048e-03
   2.0900000e+01   4.9938244e-03
   2.1000000e+01   4.4538448e-03
   2.1100000e+01   3.9627852e-03
   2.1200000e+01   3.5172837e-03
   2.1300000e+01   3.1141034e-03
   2.1400000e+01   2.7501369e-03
   2.1500000e+01   2.4224099e-03
   2.1600000e+01   2.1280848e-03
   2.1700000e+01   1.8644624e-03
   2.1800000e+01   1.6289836e-03
   2.1900000e+01   1.4192294e-03
   2.2000000e+01   1.2329210e-03
   2.2100000e+01   1.0679184e-03
   2.2200000e+01   9.2221872e-04
   2.2300000e+01   7.9395378e-04
   2.2400000e+01   6.8138684e-04
   2.2500000e+01   5.8290898e-04
   2.2600000e+01   4.9703497e-04
   2.2700000e+01   4.2239859e-04
   2.2800000e+01   3.5774771e-04
   2.2900000e+01   3.0193891e-04
   2.3000000e+01   2.5393206e-04
   2.3100000e+01   2.1278448e-04
   2.3200000e+01   1.7764521e-04
   2.3300000e+01   1.4774906e-04
   2.3400000e+01   1.2241074e-04
   2.3500000e+01   1.0101901e-04
   2.3600000e+01   8.3030983e-05
   2.3700000e+01   6.7966459e-05
   2.3800000e+01   5.5402556e-05
   2.3900000e+01   4.4968487e-05
   2.4000000e+01   3.6340591e-05
   2.4100000e+01   2.9237631e-05
   2.4200000e+01   2.3416361e-05
   2.4300000e+01   1.8667385e-05
   2.4400000e+01   1.4811311e-05
   2.4500000e+01   1.1695205e-05
   2.4600000e+01   9.1893365e-06
   2.4700000e+01   7.1842148e-06
   2.4800000e+01   5.5879104e-06
   2.4900000e+01   4.3236436e-06
   2.5000000e+01   3.3276317e-06
   2.5100000e+01   2.5471780e-06
   2.5200000e+01   1.9389876e-06
   2.5300000e+01   1.4676909e-06
   2.5400000e+01   1.1045602e-06
   2.5500000e+01   8.2639921e-07
   2.5600000e+01   6.1459042e-07
   2.5700000e+01   4.5428236e-07
   2.5800000e+01   3.3370144e-07
   2.5900000e+01   2.4357318e-07
   2.6000000e+01   1.7663882e-07
   2.6100000e+01   1.2725457e-07
   2.6200000e+01   9.1061627e-08
   2.6300000e+01   6.4716579e-08
   2.6400000e+01   4.5672646e-08
   2.6500000e+01   3.2003583e-08
   2.6600000e+01   2.2262972e-08
   2.6700000e+01   1.5372662e-08
   2.6800000e+01   1.0535002e-08
   2.6900000e+01   7.1643498e-09
   2.7000000e+01   4.8340544e-09
   2.7100000e+01   3.2357401e-09
   2.7200000e+01   2.1483082e-09
   2.7300000e+01   1.4145317e-09
   2.7400000e+01   9.2353395e-10
   2.7500000e+01   5.9778735e-10
   2.7600000e+01   3.8355038e-10
   2.7700000e+01   2.4389710e-10
   2.7800000e+01   1.5368254e-10
   2.7900000e+01   9.5939972e-11
   2.8000000e+01   5.9327171e-11
   2.8100000e+01   3.6333457e-11
   2.8200000e+01   2.2033170e-11
   2.8300000e+01   1.3227587e-11
   2.8400000e+01   7.8601663e-12
   2.8500000e+01   4.6221313e-12
   2.8600000e+01   2.6891924e-12
   2.8700000e+01   1.5476678e-12
   2.8800000e+01   8.8087562e-13
   2.8900000e+01   4.9571763e-13
   2.9000000e+01   2.7576317e-13
   2.9100000e+01   1.5160603e-13
   2.9200000e+01   8.2350854e-14
   2.9300000e+01   4.4185625e-14
   2.9400000e+01   2.3412165e-14
   2.9500000e+01   1.2247083e-14
   2.9600000e+01   6.3231490e-15
   2.9700000e+01   3.2212100e-15
   2.9800000e+01   1.6186791e-15
   2.9900000e+01   8.0209453e-16
   3.0000000e+01   3.9181055e-16
   3.0100000e+01   1.8861258e-16
   3.0200000e+01   8.9446370e-17
   3.0300000e+01   4.1773527e-17
   3.0400000e+01   1.9205688e-17
   3.0500000e+01   8.6893619e-18
   3.0600000e+01   3.8673104e-18
   3.0700000e+01   1.6924739e-18
   3.0800000e+01   7.2803139e-19
   3.0900000e+01   3.0768861e-19
   3.1000000e+01   1.2770811e-19
   3.1100000e+01   5.2032936e-20
   3.1200000e+01   2.0801394e-20
   3.1300000e+01   8.1556141e-21
   3.1400000e+01   3.1344486e-21
   3.1500000e+01   1.1802944e-21
   3.1600000e+01   4.3523412e-22
   3.1700000e+01   1.5708393e-22
   3.1800000e+01   5.5460506e-23
   3.1900000e+01   1.9144334e-23
   3.2000000e+01   6.4573789e-24
   3.2100000e+01   2.1270663e-24
   3.2200000e+01   6.8384503e-25
   3.2300000e+01   2.1444867e-25
   3.2400000e+01   6.5555473e-26
   3.2500000e+01   1.9522669e-26
   3.2600000e+01   5.6602087e-27
   3.2700000e+01   1.5966172e-27
   3.2800000e+01   4.3787465e-28
   3.2900000e+01   1.1667518e-28
   3.3000000e+01   3.0184163e-29
   3.3100000e+01   7.5759546e-30
   3.3200000e+01   1.8434518e-30
   3.3300000e+01   4.3454424e-31
   3.3400000e+01   9.9153586e-32
   3.3500000e+01   2.1883267e-32
   3.3600000e+01   4.6676124e-33
   3.3700000e+01   9.6138703e-34
   3.3800000e+01   1.9105425e-34
   3.3900000e+01   3.6601277e-35
   3.4000000e+01   6.7535912e-36
   3.4100000e+01   1.1991730e-36
   3.4200000e+01   2.0470968e-37
   3.4300000e+01   3.3565764e-38
   3.4400000e+01   5.2812830e-39
   3.4500000e+01   7.9660122e-40
   3.4600000e+01   1.1507091e-40
   3.4700000e+01   1.5902590e-41
   3.4800000e+01   2.1003550e-42
   3.4900000e+01   2.6483455e-43
   3.5000000e+01   3.1844747e-44
   3.5100000e+01   3.6475025e-45
   3.5200000e+01   3.9751221e-46
   3.5300000e+01   4.1171208e-47
   3.5400000e+01   4.0476661e-48
   3.5500000e+01   3.7726934e-49
   3.5600000e+01   3.3295831e-50
   3.5700000e+01   2.7788368e-51
   3.5800000e+01   2.1902904e-52
   3.5900000e+01   1.6282587e-53
   3.6000000e+01   1.1400724e-54
   3.6100000e+01   7.5079153e-56
   3.6200000e+01   4.6436641e-57
   3.6300000e+01   2.6935125e-58
   3.6400000e+01   1.4629905e-59
   3.6500000e+01   7.4295226e-61
   3.6600000e+01   3.5220403e-62
   3.6700000e+01   1.5561201e-63
   3.6800000e+01   6.3972385e-65
   3.6900000e+01   2.4429317e-66
   3.7000000e+01   8.6506997e-68
   3.7100000e+01   2.8356119e-69
   3.7200000e+01   8.5884486e-71
   3.7300000e+01   2.3991294e-72
   3.7400000e+01   6.1694104e-74
   3.7500000e+01   1.4576249e-75
   3.7600000e+01   3.1579233e-77
   3.7700000e+01   6.2608423e-79
   3.7800000e+01   1.1335500e-80
   3.7900000e+01   1.8702764e-82
   3.8000000e+01   2.8059971e-84
   3.8100000e+01   3.8196390e-86
   3.8200000e+01   4.7068031e-88
   3.8300000e+01   5.2383016e-90
   3.8400000e+01   5.2527221e-92
   3.8500000e+01   4.7342655e-94
   3.8600000e+01   3.8257389e-96
   3.8700000e+01   2.7648260e-98
   3.8800000e+01  1.7822951e-100
   3.8900000e+01  1.0221016e-102
   3.9000000e+01  5.2002903e-105
   3.9100000e+01  2.3408263e-107
   3.9200000e+01  9.2956476e-110
   3.9300000e+01  3.2470654e-112
   3.9400000e+01  9.9473153e-115
   3.9500000e+01  2.6643828e-117
   3.9600000e+01  6.2202065e-120
   3.9700000e+01  1.2616543e-122
   3.9800000e+01  2.2160574e-125
   3.9900000e+01  3.3594734e-128
   4.0000000e+01  4.3804803e-131
   4.0100000e+01  4.8956302e-134
   4.0200000e+01  4.6727487e-137
   4.0300000e+01  3.7950498e-140
   4.0400000e+01  2.6128286e-143
   4.0500000e+01  1.5190844e-146
   4.0600000e+01  7.4288339e-150
   4.0700000e+01  3.0435298e-153
   4.0800000e+01  1.0403089e-156
   4.0900000e+01  2.9542203e-160
   4.1000000e+01  6.9397613e-164
   4.1100000e+01  1.3426069e-167
   4.1200000e+01  2.1295743e-171
   4.1300000e+01  2.7565603e-175
   4.1400000e+01  2.8981261e-179
   4.1500000e+01  2.4628535e-183
   4.1600000e+01  1.6833671e-187
   4.1700000e+01  9.2073623e-192
   4.1800000e+01  4.0091628e-196
   4.1900000e+01  1.3823804e-200
   4.2000000e+01  3.7540183e-205
   4.2100000e+01  7.9844448e-210
   4.2200000e+01  1.3225157e-214
   4.2300000e+01  1.6960369e-219
   4.2400000e+01  1.6740168e-224
   4.2500000e+01  1.2639377e-229
   4.2600000e+01  7.2547494e-235
   4.2700000e+01  3.1454041e-240
   4.2800000e+01  1.0234096e-245
   4.2900000e+01  2.4822016e-251
   4.3000000e+01  4.4572500e-257
   4.3100000e+01  5.8843413e-263
   4.3200000e+01  5.6704466e-269
   4.3300000e+01  3.9594995e-275
   4.3400000e+01  1.9884183e-281
   4.3500000e+01  7.1266347e-288
   4.3600000e+01  1.8086627e-294
   4.3700000e+01  3.2242930e-301
   4.3800000e+01  4.0044357e-308
   4.3900000e+01  3.4357441e-315
   4.4000000e+01  2.0256691e-322
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep1_4.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   9.9321733e-01
   6.0000000e+00   9.8327897e-01
   6.1000000e+00   9.7328028e-01
   6.2000000e+00   9.6322216e-01
   6.3000000e+00   9.5310557e-01
   6.4000000e+00   9.4293154e-01
   6.5000000e+00   9.3270112e-01
   6.6000000e+00   9.2241544e-01
   6.7000000e+00   9.1207567e-01
   6.8000000e+00   9.0168304e-01
   6.9000000e+00   8.9123884e-01
   7.0000000e+00   8.8074443e-01
   7.1000000e+00   8.7020119e-01
   7.2000000e+00   8.5961060e-01
   7.3000000e+00   8.4897420e-01
   7.4000000e+00   8.3829355e-01
   7.5000000e+00   8.2757033e-01
   7.6000000e+00   8.1680624e-01
   7.7000000e+00   8.0600307e-01
   7.8000000e+00   7.9516266e-01
   7.9000000e+00   7.8428693e-01
   8.0000000e+00   7.7337786e-01
   8.1000000e+00   7.6243750e-01
   8.2000000e+00   7.5146796e-01
   8.3000000e+00   7.4047143e-01
   8.4000000e+00   7.2945016e-01
   8.5000000e+00   7.1840648e-01
   8.6000000e+00   7.0734278e-01
   8.7000000e+00   6.9626152e-01
   8.8000000e+00   6.8516524e-01
   8.9000000e+00   6.7405654e-01
   9.0000000e+00   6.6293810e-01
   9.1000000e+00   6.5181265e-01
   9.2000000e+00   6.4068301e-01
   9.3000000e+00   6.2955205e-01
   9.4000000e+00   6.1842273e-01
   9.5000000e+00   6.0729806e-01
   9.6000000e+00   5.9618112e-01
   9.7000000e+00   5.8507506e-01
   9.8000000e+00   5.7398308e-01
   9.9000000e+00   5.6290846e-01
   1.0000000e+01   5.5185453e-01
   1.0100000e+01   5.4082469e-01
   1.0200000e+01   5.2982237e-01
   1.0300000e+01   5.1885108e-01
   1.0400000e+01   5.0791438e-01
   1.0500000e+01   4.9701587e-01
   1.0600000e+01   4.8615921e-01
   1.0700000e+01   4.7534809e-01
   1.0800000e+01   4.6458625e-01
   1.0900000e+01   4.5387746e-01
   1.1000000e+01   4.4322554e-01
   1.1100000e+01   4.3263432e-01
   1.1200000e+01   4.2210766e-01
   1.1300000e+01   4.1164946e-01
   1.1400000e+01   4.0126362e-01
   1.1500000e+01   3.9095405e-01
   1.1600000e+01   3.8072468e-01
   1.1700000e+01   3.7057944e-01
   1.1800000e+01   3.6052224e-01
   1.1900000e+01   3.5055700e-01
   1.2000000e+01   3.4068763e-01
   1.2100000e+01   3.3091799e-01
   1.2200000e+01   3.2125194e-01
   1.2300000e+01   3.1169331e-01
   1.2400000e+01   3.0224586e-01
   1.2500000e+01   2.9291334e-01
   1.2600000e+01   2.8369941e-01
   1.2700000e+01   2.7460769e-01
   1.2800000e+01   2.6564174e-01
   1.2900000e+01   2.5680502e-01
   1.3000000e+01   2.4810093e-01
   1.3100000e+01   2.3953276e-01
   1.3200000e+01   2.3110372e-01
   1.3300000e+01   2.2281690e-01
   1.3400000e+01   2.1467528e-01
   1.3500000e+01   2.0668173e-01
   1.3600000e+01   1.9883898e-01
   1.3700000e+01   1.9114962e-01
   1.3800000e+01   1.8361612e-01
   1.3900000e+01   1.7624077e-01
   1.4000000e+01   1.6902573e-01
   1.4100000e+01   1.6197297e-01
   1.4200000e+01   1.5508431e-01
   1.4300000e+01   1.4836139e-01
   1.4400000e+01   1.4180566e-01
   1.4500000e+01   1.3541838e-01
   1.4600000e+01   1.2920063e-01
   1.4700000e+01   1.2315327e-01
   1.4800000e+01   1.1727699e-01
   1.4900000e+01   1.1157224e-01
   1.5000000e+01   1.0603928e-01
   1.5100000e+01   1.0067815e-01
   1.5200000e+01   9.5488674e-02
   1.5300000e+01   9.0470471e-02
   1.5400000e+01   8.5622933e-02
   1.5500000e+01   8.0945237e-02
   1.5600000e+01   7.6436344e-02
   1.5700000e+01   7.2095000e-02
   1.5800000e+01   6.7919738e-02
   1.5900000e+01   6.3908880e-02
   1.6000000e+01   6.0060542e-02
   1.6100000e+01   5.6372635e-02
   1.6200000e+01   5.2842876e-02
   1.6300000e+01   4.9468787e-02
   1.6400000e+01   4.6247706e-02
   1.6500000e+01   4.3176794e-02
   1.6600000e+01   4.0253041e-02
   1.6700000e+01   3.7473276e-02
   1.6800000e+01   3.4834176e-02
   1.6900000e+01   3.2332277e-02
   1.7000000e+01   2.9963984e-02
   1.7100000e+01   2.7725580e-02
   1.7200000e+01   2.5613242e-02
   1.7300000e+01   2.3623049e-02
   1.7400000e+01   2.1750997e-02
   1.7500000e+01   1.9993009e-02
   1.7600000e+01   1.8344952e-02
   1.7700000e+01   1.6802646e-02
   1.7800000e+01   1.5361880e-02
   1.7900000e+01   1.4018423e-02
   1.8000000e+01   1.2768039e-02
   1.8100000e+01   1.1606498e-02
   1.8200000e+01   1.0529593e-02
   1.8300000e+01   9.5331461e-03
   1.8400000e+01   8.6130254e-03
   1.8500000e+01   7.7651552e-03
   1.8600000e+01   6.9855266e-03
   1.8700000e+01   6.2702089e-03
   1.8800000e+01   5.6153586e-03
   1.8900000e+01   5.0172292e-03
   1.9000000e+01   4.4721794e-03
   1.9100000e+01   3.9766806e-03
   1.9200000e+01   3.5273238e-03
   1.9300000e+01   3.1208255e-03
   1.9400000e+01   2.7540327e-03
   1.9500000e+01   2.4239271e-03
   1.9600000e+01   2.1276281e-03
   1.9700000e+01   1.8623957e-03
   1.9800000e+01   1.6256314e-03
   1.9900000e+01   1.4148790e-03
   2.0000000e+01   1.2278246e-03
   2.0100000e+01   1.0622954e-03
   2.0200000e+01   9.1625782e-04
   2.0300000e+01   7.8781547e-04
   2.0400000e+01   6.7520561e-04
   2.0500000e+01   5.7679573e-04
   2.0600000e+01   4.9107924e-04
   2.0700000e+01   4.1667086e-04
   2.0800000e+01   3.5230149e-04
   2.0900000e+01   2.9681293e-04
   2.1000000e+01   2.4915212e-04
   2.1100000e+01   2.0836539e-04
   2.1200000e+01   1.7359249e-04
   2.1300000e+01   1.4406054e-04
   2.1400000e+01   1.1907800e-04
   2.1500000e+01   9.8028731e-05
   2.1600000e+01   8.0366081e-05
   2.1700000e+01   6.5607154e-05
   2.1800000e+01   5.3327262e-05
   2.1900000e+01   4.3154585e-05
   2.2000000e+01   3.4765083e-05
   2.2100000e+01   2.7877675e-05
   2.2200000e+01   2.2249706e-05
   2.2300000e+01   1.7672705e-05
   2.2400000e+01   1.3968464e-05
   2.2500000e+01   1.0985403e-05
   2.2600000e+01   8.5952625e-06
   2.2700000e+01   6.6900785e-06
   2.2800000e+01   5.1794595e-06
   2.2900000e+01   3.9881375e-06
   2.3000000e+01   3.0537862e-06
   2.3100000e+01   2.3250877e-06
   2.3200000e+01   1.7600325e-06
   2.3300000e+01   1.3244333e-06
   2.3400000e+01   9.9063573e-07
   2.3500000e+01   7.3640668e-07
   2.3600000e+01   5.4398337e-07
   2.3700000e+01   3.9926473e-07
   2.3800000e+01   2.9112924e-07
   2.3900000e+01   2.1086345e-07
   2.4000000e+01   1.5168662e-07
   2.4100000e+01   1.0835837e-07
   2.4200000e+01   7.6857163e-08
   2.4300000e+01   5.4118938e-08
   2.4400000e+01   3.7826159e-08
   2.4500000e+01   2.6238986e-08
   2.4600000e+01   1.8061180e-08
   2.4700000e+01   1.2334472e-08
   2.4800000e+01   8.3560324e-09
   2.4900000e+01   5.6145249e-09
   2.5000000e+01   3.7409862e-09
   2.5100000e+01   2.4714095e-09
   2.5200000e+01   1.6184996e-09
   2.5300000e+01   1.0505384e-09
   2.5400000e+01   6.7571444e-10
   2.5500000e+01   4.3061115e-10
   2.5600000e+01   2.7182863e-10
   2.5700000e+01   1.6994493e-10
   2.5800000e+01   1.0520533e-10
   2.5900000e+01   6.4475568e-11
   2.6000000e+01   3.9110196e-11
   2.6100000e+01   2.3476295e-11
   2.6200000e+01   1.3941808e-11
   2.6300000e+01   8.1895794e-12
   2.6400000e+01   4.7572700e-12
   2.6500000e+01   2.7321593e-12
   2.6600000e+01   1.5509655e-12
   2.6700000e+01   8.7004047e-13
   2.6800000e+01   4.8217942e-13
   2.6900000e+01   2.6393546e-13
   2.7000000e+01   1.4265657e-13
   2.7100000e+01   7.6115483e-14
   2.7200000e+01   4.0079345e-14
   2.7300000e+01   2.0821435e-14
   2.7400000e+01   1.0668810e-14
   2.7500000e+01   5.3902151e-15
   2.7600000e+01   2.6843991e-15
   2.7700000e+01   1.3173510e-15
   2.7800000e+01   6.3683685e-16
   2.7900000e+01   3.0316725e-16
   2.8000000e+01   1.4207413e-16
   2.8100000e+01   6.5519963e-17
   2.8200000e+01   2.9723592e-17
   2.8300000e+01   1.3259798e-17
   2.8400000e+01   5.8145355e-18
   2.8500000e+01   2.5053350e-18
   2.8600000e+01   1.0602659e-18
   2.8700000e+01   4.4053742e-19
   2.8800000e+01   1.7963292e-19
   2.8900000e+01   7.1851404e-20
   2.9000000e+01   2.8179730e-20
   2.9100000e+01   1.0831573e-20
   2.9200000e+01   4.0784478e-21
   2.9300000e+01   1.5036167e-21
   2.9400000e+01   5.4250382e-22
   2.9500000e+01   1.9145682e-22
   2.9600000e+01   6.6056319e-23
   2.9700000e+01   2.2268996e-23
   2.9800000e+01   7.3314657e-24
   2.9900000e+01   2.3558080e-24
   3.0000000e+01   7.3840836e-25
   3.0100000e+01   2.2563333e-25
   3.0200000e+01   6.7173131e-26
   3.0300000e+01   1.9471648e-26
   3.0400000e+01   5.4922072e-27
   3.0500000e+01   1.5064113e-27
   3.0600000e+01   4.0151425e-28
   3.0700000e+01   1.0392506e-28
   3.0800000e+01   2.6103293e-29
   3.0900000e+01   6.3578812e-30
   3.1000000e+01   1.5005497e-30
   3.1100000e+01   3.4291011e-31
   3.1200000e+01   7.5816776e-32
   3.1300000e+01   1.6205432e-32
   3.1400000e+01   3.3459021e-33
   3.1500000e+01   6.6674817e-34
   3.1600000e+01   1.2812581e-34
   3.1700000e+01   2.3722433e-35
   3.1800000e+01   4.2280718e-36
   3.1900000e+01   7.2475263e-37
   3.2000000e+01   1.1937027e-37
   3.2100000e+01   1.8873253e-38
   3.2200000e+01   2.8616548e-39
   3.2300000e+01   4.1569385e-40
   3.2400000e+01   5.7792548e-41
   3.2500000e+01   7.6817089e-42
   3.2600000e+01   9.7514019e-43
   3.2700000e+01   1.1809305e-43
   3.2800000e+01   1.3628363e-44
   3.2900000e+01   1.4970216e-45
   3.3000000e+01   1.5633961e-46
   3.3100000e+01   1.5504100e-47
   3.3200000e+01   1.4582395e-48
   3.3300000e+01   1.2991877e-49
   3.3400000e+01   1.0950131e-50
   3.3500000e+01   8.7197101e-52
   3.3600000e+01   6.5514594e-53
   3.3700000e+01   4.6380136e-54
   3.3800000e+01   3.0894065e-55
   3.3900000e+01   1.9335007e-56
   3.4000000e+01   1.1352797e-57
   3.4100000e+01   6.2445205e-59
   3.4200000e+01   3.2126731e-60
   3.4300000e+01   1.5435600e-61
   3.4400000e+01   6.9146904e-63
   3.4500000e+01   2.8833740e-64
   3.4600000e+01   1.1173229e-65
   3.4700000e+01   4.0166092e-67
   3.4800000e+01   1.3371505e-68
   3.4900000e+01   4.1149067e-70
   3.5000000e+01   1.1684224e-71
   3.5100000e+01   3.0555043e-73
   3.5200000e+01   7.3446851e-75
   3.5300000e+01   1.6196295e-76
   3.5400000e+01   3.2699096e-78
   3.5500000e+01   6.0316839e-80
   3.5600000e+01   1.0143990e-81
   3.5700000e+01   1.5520654e-83
   3.5800000e+01   2.1556798e-85
   3.5900000e+01   2.7117613e-87
   3.6000000e+01   3.0825421e-89
   3.6100000e+01   3.1588662e-91
   3.6200000e+01   2.9111776e-93
   3.6300000e+01   2.4068435e-95
   3.6400000e+01   1.7806162e-97
   3.6500000e+01   1.1757430e-99
   3.6600000e+01  6.9107367e-102
   3.6700000e+01  3.6060351e-104
   3.6800000e+01  1.6658111e-106
   3.6900000e+01  6.7932945e-109
   3.7000000e+01  2.4385646e-111
   3.7100000e+01  7.6824236e-114
   3.7200000e+01  2.1176473e-116
   3.7300000e+01  5.0915622e-119
   3.7400000e+01  1.0644124e-121
   3.7500000e+01  1.9284908e-124
   3.7600000e+01  3.0180655e-127
   3.7700000e+01  4.0659710e-130
   3.7800000e+01  4.6990621e-133
   3.7900000e+01  4.6421698e-136
   3.8000000e+01  3.9057952e-139
   3.8100000e+01  2.7884022e-142
   3.8200000e+01  1.6826744e-145
   3.8300000e+01  8.5496062e-149
   3.8400000e+01  3.6429795e-152
   3.8500000e+01  1.2964468e-155
   3.8600000e+01  3.8372628e-159
   3.8700000e+01  9.4058138e-163
   3.8800000e+01  1.9009690e-166
   3.8900000e+01  3.1536177e-170
   3.9000000e+01  4.2746889e-174
   3.9100000e+01  4.7121721e-178
   3.9200000e+01  4.2040810e-182
   3.9300000e+01  3.0207711e-186
   3.9400000e+01  1.7393023e-190
   3.9500000e+01  7.9837243e-195
   3.9600000e+01  2.9061617e-199
   3.9700000e+01  8.3440123e-204
   3.9800000e+01  1.8792022e-208
   3.9900000e+01  3.3011258e-213
   4.0000000e+01  4.4970726e-218
   4.0100000e+01  4.7228884e-223
   4.0200000e+01  3.8007223e-228
   4.0300000e+01  2.3292418e-233
   4.0400000e+01  1.0801884e-238
   4.0500000e+01  3.7661972e-244
   4.0600000e+01  9.8071231e-250
   4.0700000e+01  1.8943673e-255
   4.0800000e+01  2.6955711e-261
   4.0900000e+01  2.8055042e-267
   4.1000000e+01  2.1202244e-273
   4.1100000e+01  1.1548535e-279
   4.1200000e+01  4.4991843e-286
   4.1300000e+01  1.2439784e-292
   4.1400000e+01  2.4215594e-299
   4.1500000e+01  3.2917788e-306
   4.1600000e+01  3.0987491e-313
   4.1700000e+01  2.0029421e-320
   4.1800000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep2_16.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   9.9133650e-01
   7.7000000e+00   9.8138990e-01
   7.8000000e+00   9.7138325e-01
   7.9000000e+00   9.6131747e-01
   8.0000000e+00   9.5119353e-01
   8.1000000e+00   9.4101246e-01
   8.2000000e+00   9.3077535e-01
   8.3000000e+00   9.2048331e-01
   8.4000000e+00   9.1013754e-01
   8.5000000e+00   8.9973929e-01
   8.6000000e+00   8.8928985e-01
   8.7000000e+00   8.7879058e-01
   8.8000000e+00   8.6824290e-01
   8.9000000e+00   8.5764830e-01
   9.0000000e+00   8.4700831e-01
   9.1000000e+00   8.3632453e-01
   9.2000000e+00   8.2559864e-01
   9.3000000e+00   8.1483236e-01
   9.4000000e+00   8.0402748e-01
   9.5000000e+00   7.9318587e-01
   9.6000000e+00   7.8230945e-01
   9.7000000e+00   7.7140022e-01
   9.8000000e+00   7.6046024e-01
   9.9000000e+00   7.4949163e-01
   1.0000000e+01   7.3849661e-01
   1.0100000e+01   7.2747742e-01
   1.0200000e+01   7.1643642e-01
   1.0300000e+01   7.0537601e-01
   1.0400000e+01   6.9429865e-01
   1.0500000e+01   6.8320691e-01
   1.0600000e+01   6.7210339e-01
   1.0700000e+01   6.6099077e-01
   1.0800000e+01   6.4987182e-01
   1.0900000e+01   6.3874935e-01
   1.1000000e+01   6.2762624e-01
   1.1100000e+01   6.1650547e-01
   1.1200000e+01   6.0539006e-01
   1.1300000e+01   5.9428308e-01
   1.1400000e+01   5.8318770e-01
   1.1500000e+01   5.7210713e-01
   1.1600000e+01   5.6104465e-01
   1.1700000e+01   5.5000360e-01
   1.1800000e+01   5.3898737e-01
   1.1900000e+01   5.2799942e-01
   1.2000000e+01   5.1704326e-01
   1.2100000e+01   5.0612243e-01
   1.2200000e+01   4.9524055e-01
   1.2300000e+01   4.8440126e-01
   1.2400000e+01   4.7360827e-01
   1.2500000e+01   4.6286531e-01
   1.2600000e+01   4.5217615e-01
   1.2700000e+01   4.4154459e-01
   1.2800000e+01   4.3097447e-01
   1.2900000e+01   4.2046965e-01
   1.3000000e+01   4.1003400e-01
   1.3100000e+01   3.9967142e-01
   1.3200000e+01   3.8938581e-01
   1.3300000e+01   3.7918108e-01
   1.3400000e+01   3.6906115e-01
   1.3500000e+01   3.5902992e-01
   1.3600000e+01   3.4909129e-01
   1.3700000e+01   3.3924913e-01
   1.3800000e+01   3.2950732e-01
   1.3900000e+01   3.1986967e-01
   1.4000000e+01   3.1033998e-01
   1.4100000e+01   3.0092200e-01
   1.4200000e+01   2.9161944e-01
   1.4300000e+01   2.8243595e-01
   1.4400000e+01   2.7337511e-01
   1.4500000e+01   2.6444044e-01
   1.4600000e+01   2.5563538e-01
   1.4700000e+01   2.4696328e-01
   1.4800000e+01   2.3842741e-01
   1.4900000e+01   2.3003092e-01
   1.5000000e+01   2.2177689e-01
   1.5100000e+01   2.1366824e-01
   1.5200000e+01   2.0570781e-01
   1.5300000e+01   1.9789827e-01
   1.5400000e+01   1.9024219e-01
   1.5500000e+01   1.8274197e-01
   1.5600000e+01   1.7539988e-01
   1.5700000e+01   1.6821802e-01
   1.5800000e+01   1.6119832e-01
   1.5900000e+01   1.5434255e-01
   1.6000000e+01   1.4765229e-01
   1.6100000e+01   1.4112897e-01
   1.6200000e+01   1.3477379e-01
   1.6300000e+01   1.2858777e-01
   1.6400000e+01   1.2257176e-01
   1.6500000e+01   1.1672636e-01
   1.6600000e+01   1.1105201e-01
   1.6700000e+01   1.0554891e-01
   1.6800000e+01   1.0021706e-01
   1.6900000e+01   9.5056252e-02
   1.7000000e+01   9.0066053e-02
   1.7100000e+01   8.5245822e-02
   1.7200000e+01   8.0594699e-02
   1.7300000e+01   7.6111614e-02
   1.7400000e+01   7.1795279e-02
   1.7500000e+01   6.7644199e-02
   1.7600000e+01   6.3656669e-02
   1.7700000e+01   5.9830779e-02
   1.7800000e+01   5.6164423e-02
   1.7900000e+01   5.2655296e-02
   1.8000000e+01   4.9300906e-02
   1.8100000e+01   4.6098581e-02
   1.8200000e+01   4.3045470e-02
   1.8300000e+01   4.0138559e-02
   1.8400000e+01   3.7374675e-02
   1.8500000e+01   3.4750496e-02
   1.8600000e+01   3.2262563e-02
   1.8700000e+01   2.9907286e-02
   1.8800000e+01   2.7680963e-02
   1.8900000e+01   2.5579781e-02
   1.9000000e+01   2.3599839e-02
   1.9100000e+01   2.1737151e-02
   1.9200000e+01   1.9987664e-02
   1.9300000e+01   1.8347271e-02
   1.9400000e+01   1.6811819e-02
   1.9500000e+01   1.5377127e-02
   1.9600000e+01   1.4038998e-02
   1.9700000e+01   1.2793229e-02
   1.9800000e+01   1.1635627e-02
   1.9900000e+01   1.0562020e-02
   2.0000000e+01   9.5682707e-03
   2.0100000e+01   8.6502856e-03
   2.0200000e+01   7.8040288e-03
   2.0300000e+01   7.0255316e-03
   2.0400000e+01   6.3109033e-03
   2.0500000e+01   5.6563405e-03
   2.0600000e+01   5.0581361e-03
   2.0700000e+01   4.5126876e-03
   2.0800000e+01   4.0165043e-03
   2.0900000e+01   3.5662137e-03
   2.1000000e+01   3.1585676e-03
   2.1100000e+01   2.7904469e-03
   2.1200000e+01   2.4588651e-03
   2.1300000e+01   2.1609721e-03
   2.1400000e+01   1.8940559e-03
   2.1500000e+01   1.6555441e-03
   2.1600000e+01   1.4430048e-03
   2.1700000e+01   1.2541457e-03
   2.1800000e+01   1.0868137e-03
   2.1900000e+01   9.3899282e-04
   2.2000000e+01   8.0880182e-04
   2.2100000e+01   6.9449121e-04
   2.2200000e+01   5.9443961e-04
   2.2300000e+01   5.0714959e-04
   2.2400000e+01   4.3124317e-04
   2.2500000e+01   3.6545682e-04
   2.2600000e+01   3.0863625e-04
   2.2700000e+01   2.5973084e-04
   2.2800000e+01   2.1778801e-04
   2.2900000e+01   1.8194739e-04
   2.3000000e+01   1.5143491e-04
   2.3100000e+01   1.2555697e-04
   2.3200000e+01   1.0369455e-04
   2.3300000e+01   8.5297509e-05
   2.3400000e+01   6.9878971e-05
   2.3500000e+01   5.7009877e-05
   2.3600000e+01   4.6313778e-05
   2.3700000e+01   3.7461849e-05
   2.3800000e+01   3.0168157e-05
   2.3900000e+01   2.4185214e-05
   2.4000000e+01   1.9299806e-05
   2.4100000e+01   1.5329125e-05
   2.4200000e+01   1.2117193e-05
   2.4300000e+01   9.5315819e-06
   2.4400000e+01   7.4604255e-06
   2.4500000e+01   5.8097091e-06
   2.4600000e+01   4.5008353e-06
   2.4700000e+01   3.4684444e-06
   2.4800000e+01   2.6584800e-06
   2.4900000e+01   2.0264803e-06
   2.5000000e+01   1.5360812e-06
   2.5100000e+01   1.1577115e-06
   2.5200000e+01   8.6746426e-07
   2.5300000e+01   6.4612671e-07
   2.5400000e+01   4.7835192e-07
   2.5500000e+01   3.5195649e-07
   2.5600000e+01   2.5732916e-07
   2.5700000e+01   1.8693623e-07
   2.5800000e+01   1.3491100e-07
   2.5900000e+01   9.6715131e-08
   2.6000000e+01   6.8861652e-08
   2.6100000e+01   4.8689801e-08
   2.6200000e+01   3.4183503e-08
   2.6300000e+01   2.3826068e-08
   2.6400000e+01   1.6484791e-08
   2.6500000e+01   1.1320001e-08
   2.6600000e+01   7.7139507e-09
   2.6700000e+01   5.2156520e-09
   2.6800000e+01   3.4984388e-09
   2.6900000e+01   2.3275818e-09
   2.7000000e+01   1.5357841e-09
   2.7100000e+01   1.0047959e-09
   2.7200000e+01   6.5173980e-10
   2.7300000e+01   4.1902877e-10
   2.7400000e+01   2.6699882e-10
   2.7500000e+01   1.6857436e-10
   2.7600000e+01   1.0544094e-10
   2.7700000e+01   6.5324981e-11
   2.7800000e+01   4.0078945e-11
   2.7900000e+01   2.4346283e-11
   2.8000000e+01   1.4639915e-11
   2.8100000e+01   8.7124770e-12
   2.8200000e+01   5.1303521e-12
   2.8300000e+01   2.9885310e-12
   2.8400000e+01   1.7217629e-12
   2.8500000e+01   9.8082392e-13
   2.8600000e+01   5.5233827e-13
   2.8700000e+01   3.0740211e-13
   2.8800000e+01   1.6903800e-13
   2.8900000e+01   9.1816895e-14
   2.9000000e+01   4.9249664e-14
   2.9100000e+01   2.6079822e-14
   2.9200000e+01   1.3630175e-14
   2.9300000e+01   7.0285355e-15
   2.9400000e+01   3.5748873e-15
   2.9500000e+01   1.7929065e-15
   2.9600000e+01   8.8636071e-16
   2.9700000e+01   4.3179416e-16
   2.9800000e+01   2.0720879e-16
   2.9900000e+01   9.7915705e-17
   3.0000000e+01   4.5546253e-17
   3.0100000e+01   2.0847218e-17
   3.0200000e+01   9.3858443e-18
   3.0300000e+01   4.1548801e-18
   3.0400000e+01   1.8077116e-18
   3.0500000e+01   7.7269157e-19
   3.0600000e+01   3.2434394e-19
   3.0700000e+01   1.3364089e-19
   3.0800000e+01   5.4027313e-20
   3.0900000e+01   2.1420487e-20
   3.1000000e+01   8.3249902e-21
   3.1100000e+01   3.1700630e-21
   3.1200000e+01   1.1821374e-21
   3.1300000e+01   4.3148405e-22
   3.1400000e+01   1.5407554e-22
   3.1500000e+01   5.3795359e-23
   3.1600000e+01   1.8355341e-23
   3.1700000e+01   6.1170974e-24
   3.1800000e+01   1.9899704e-24
   3.1900000e+01   6.3155796e-25
   3.2000000e+01   1.9542781e-25
   3.2100000e+01   5.8925206e-26
   3.2200000e+01   1.7301603e-26
   3.2300000e+01   4.9438427e-27
   3.2400000e+01   1.3738905e-27
   3.2500000e+01   3.7107214e-28
   3.2600000e+01   9.7338847e-29
   3.2700000e+01   2.4781735e-29
   3.2800000e+01   6.1190493e-30
   3.2900000e+01   1.4642825e-30
   3.3000000e+01   3.3933539e-31
   3.3100000e+01   7.6096385e-32
   3.3200000e+01   1.6500198e-32
   3.3300000e+01   3.4566579e-33
   3.3400000e+01   6.9905244e-34
   3.3500000e+01   1.3635939e-34
   3.3600000e+01   2.5633613e-35
   3.3700000e+01   4.6398414e-36
   3.3800000e+01   8.0793306e-37
   3.3900000e+01   1.3521599e-37
   3.4000000e+01   2.1729691e-38
   3.4100000e+01   3.3499245e-39
   3.4200000e+01   4.9493255e-40
   3.4300000e+01   7.0008444e-41
   3.4400000e+01   9.4711372e-42
   3.4500000e+01   1.2241787e-42
   3.4600000e+01   1.5101210e-43
   3.4700000e+01   1.7759285e-44
   3.4800000e+01   1.9888300e-45
   3.4900000e+01   2.1185011e-46
   3.5000000e+01   2.1439151e-47
   3.5100000e+01   2.0587877e-48
   3.5200000e+01   1.8737253e-49
   3.5300000e+01   1.6141489e-50
   3.5400000e+01   1.3145133e-51
   3.5500000e+01   1.0106428e-52
   3.5600000e+01   7.3258160e-54
   3.5700000e+01   4.9996646e-55
   3.5800000e+01   3.2080371e-56
   3.5900000e+01   1.9325224e-57
   3.6000000e+01   1.0913270e-58
   3.6100000e+01   5.7686504e-60
   3.6200000e+01   2.8497787e-61
   3.6300000e+01   1.3136474e-62
   3.6400000e+01   5.6412398e-64
   3.6500000e+01   2.2530947e-65
   3.6600000e+01   8.3552216e-67
   3.6700000e+01   2.8718226e-68
   3.6800000e+01   9.1328948e-70
   3.6900000e+01   2.6823955e-71
   3.7000000e+01   7.2626434e-73
   3.7100000e+01   1.8092543e-74
   3.7200000e+01   4.1389846e-76
   3.7300000e+01   8.6778886e-78
   3.7400000e+01   1.6640913e-79
   3.7500000e+01   2.9125900e-81
   3.7600000e+01   4.6429709e-83
   3.7700000e+01   6.7263715e-85
   3.7800000e+01   8.8362074e-87
   3.7900000e+01   1.0501722e-88
   3.8000000e+01   1.1265515e-90
   3.8100000e+01   1.0881790e-92
   3.8200000e+01   9.4416317e-95
   3.8300000e+01   7.3401548e-97
   3.8400000e+01   5.0999223e-99
   3.8500000e+01  3.1585294e-101
   3.8600000e+01  1.7390246e-103
   3.8700000e+01  8.4885830e-106
   3.8800000e+01  3.6631518e-108
   3.8900000e+01  1.3935354e-110
   3.9000000e+01  4.6595991e-113
   3.9100000e+01  1.3653401e-115
   3.9200000e+01  3.4950937e-118
   3.9300000e+01  7.7917522e-121
   3.9400000e+01  1.5078933e-123
   3.9500000e+01  2.5248372e-126
   3.9600000e+01  3.6455092e-129
   3.9700000e+01  4.5231977e-132
   3.9800000e+01  4.8057483e-135
   3.9900000e+01  4.3564647e-138
   4.0000000e+01  3.3570524e-141
   4.0100000e+01  2.1907268e-144
   4.0200000e+01  1.2059840e-147
   4.0300000e+01  5.5782213e-151
   4.0400000e+01  2.1591772e-154
   4.0500000e+01  6.9649088e-158
   4.0600000e+01  1.8643663e-161
   4.0700000e+01  4.1233166e-165
   4.0800000e+01  7.5011610e-169
   4.0900000e+01  1.1173732e-172
   4.1000000e+01  1.3565358e-176
   4.1100000e+01  1.3358433e-180
   4.1200000e+01  1.0618191e-184
   4.1300000e+01  6.7786992e-189
   4.1400000e+01  3.4579776e-193
   4.1500000e+01  1.4021851e-197
   4.1600000e+01  4.4954185e-202
   4.1700000e+01  1.1332778e-206
   4.1800000e+01  2.2339241e-211
   4.1900000e+01  3.4235259e-216
   4.2000000e+01  4.0550964e-221
   4.2100000e+01  3.6901222e-226
   4.2200000e+01  2.5640177e-231
   4.2300000e+01  1.3517873e-236
   4.2400000e+01  5.3728582e-242
   4.2500000e+01  1.5993716e-247
   4.2600000e+01  3.5416938e-253
   4.2700000e+01  5.7941872e-259
   4.2800000e+01  6.9538669e-265
   4.2900000e+01  6.0781795e-271
   4.3000000e+01  3.8408010e-277
   4.3100000e+01  1.7413427e-283
   4.3200000e+01  5.6207901e-290
   4.3300000e+01  1.2815021e-296
   4.3400000e+01  2.0470489e-303
   4.3500000e+01  2.2720619e-310
   4.3600000e+01  1.7374303e-317
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep2_216.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   9.9430014e-01
   1.0000000e+01   9.8437171e-01
   1.0100000e+01   9.7438297e-01
   1.0200000e+01   9.6433482e-01
   1.0300000e+01   9.5422821e-01
   1.0400000e+01   9.4406417e-01
   1.0500000e+01   9.3384375e-01
   1.0600000e+01   9.2356806e-01
   1.0700000e+01   9.1323829e-01
   1.0800000e+01   9.0285566e-01
   1.0900000e+01   8.9242144e-01
   1.1000000e+01   8.8193699e-01
   1.1100000e+01   8.7140370e-01
   1.1200000e+01   8.6082304e-01
   1.1300000e+01   8.5019652e-01
   1.1400000e+01   8.3952574e-01
   1.1500000e+01   8.2881233e-01
   1.1600000e+01   8.1805801e-01
   1.1700000e+01   8.0726456e-01
   1.1800000e+01   7.9643381e-01
   1.1900000e+01   7.8556768e-01
   1.2000000e+01   7.7466813e-01
   1.2100000e+01   7.6373721e-01
   1.2200000e+01   7.5277702e-01
   1.2300000e+01   7.4178975e-01
   1.2400000e+01   7.3077765e-01
   1.2500000e+01   7.1974302e-01
   1.2600000e+01   7.0868825e-01
   1.2700000e+01   6.9761580e-01
   1.2800000e+01   6.8652819e-01
   1.2900000e+01   6.7542802e-01
   1.3000000e+01   6.6431795e-01
   1.3100000e+01   6.5320071e-01
   1.3200000e+01   6.4207911e-01
   1.3300000e+01   6.3095601e-01
   1.3400000e+01   6.1983435e-01
   1.3500000e+01   6.0871713e-01
   1.3600000e+01   5.9760743e-01
   1.3700000e+01   5.8650838e-01
   1.3800000e+01   5.7542318e-01
   1.3900000e+01   5.6435508e-01
   1.4000000e+01   5.5330741e-01
   1.4100000e+01   5.4228355e-01
   1.4200000e+01   5.3128692e-01
   1.4300000e+01   5.2032103e-01
   1.4400000e+01   5.0938942e-01
   1.4500000e+01   4.9849566e-01
   1.4600000e+01   4.8764342e-01
   1.4700000e+01   4.7683636e-01
   1.4800000e+01   4.6607821e-01
   1.4900000e+01   4.5537274e-01
   1.5000000e+01   4.4472373e-01
   1.5100000e+01   4.3413501e-01
   1.5200000e+01   4.2361043e-01
   1.5300000e+01   4.1315388e-01
   1.5400000e+01   4.0276922e-01
   1.5500000e+01   3.9246037e-01
   1.5600000e+01   3.8223124e-01
   1.5700000e+01   3.7208573e-01
   1.5800000e+01   3.6202776e-01
   1.5900000e+01   3.5206123e-01
   1.6000000e+01   3.4219002e-01
   1.6100000e+01   3.3241800e-01
   1.6200000e+01   3.2274901e-01
   1.6300000e+01   3.1318684e-01
   1.6400000e+01   3.0373528e-01
   1.6500000e+01   2.9439803e-01
   1.6600000e+01   2.8517876e-01
   1.6700000e+01   2.7608108e-01
   1.6800000e+01   2.6710853e-01
   1.6900000e+01   2.5826456e-01
   1.7000000e+01   2.4955256e-01
   1.7100000e+01   2.4097583e-01
   1.7200000e+01   2.3253754e-01
   1.7300000e+01   2.2424081e-01
   1.7400000e+01   2.1608859e-01
   1.7500000e+01   2.0808374e-01
   1.7600000e+01   2.0022901e-01
   1.7700000e+01   1.9252698e-01
   1.7800000e+01   1.8498010e-01
   1.7900000e+01   1.7759069e-01
   1.8000000e+01   1.7036088e-01
   1.8100000e+01   1.6329267e-01
   1.8200000e+01   1.5638788e-01
   1.8300000e+01   1.4964814e-01
   1.8400000e+01   1.4307493e-01
   1.8500000e+01   1.3666950e-01
   1.8600000e+01   1.3043295e-01
   1.8700000e+01   1.2436616e-01
   1.8800000e+01   1.1846982e-01
   1.8900000e+01   1.1274441e-01
   1.9000000e+01   1.0719020e-01
   1.9100000e+01   1.0180725e-01
   1.9200000e+01   9.6595423e-02
   1.9300000e+01   9.1554340e-02
   1.9400000e+01   8.6683428e-02
   1.9500000e+01   8.1981893e-02
   1.9600000e+01   7.7448724e-02
   1.9700000e+01   7.3082699e-02
   1.9800000e+01   6.8882384e-02
   1.9900000e+01   6.4846136e-02
   2.0000000e+01   6.0972106e-02
   2.0100000e+01   5.7258246e-02
   2.0200000e+01   5.3702309e-02
   2.0300000e+01   5.0301858e-02
   2.0400000e+01   4.7054274e-02
   2.0500000e+01   4.3956759e-02
   2.0600000e+01   4.1006346e-02
   2.0700000e+01   3.8199909e-02
   2.0800000e+01   3.5534170e-02
   2.0900000e+01   3.3005709e-02
   2.1000000e+01   3.0610975e-02
   2.1100000e+01   2.8346298e-02
   2.1200000e+01   2.6207898e-02
   2.1300000e+01   2.4191898e-02
   2.1400000e+01   2.2294338e-02
   2.1500000e+01   2.0511184e-02
   2.1600000e+01   1.8838344e-02
   2.1700000e+01   1.7271678e-02
   2.1800000e+01   1.5807012e-02
   2.1900000e+01   1.4440154e-02
   2.2000000e+01   1.3166903e-02
   2.2100000e+01   1.1983061e-02
   2.2200000e+01   1.0884451e-02
   2.2300000e+01   9.8669234e-03
   2.2400000e+01   8.9263725e-03
   2.2500000e+01   8.0587446e-03
   2.2600000e+01   7.2600511e-03
   2.2700000e+01   6.5263780e-03
   2.2800000e+01   5.8538959e-03
   2.2900000e+01   5.2388692e-03
   2.3000000e+01   4.6776645e-03
   2.3100000e+01   4.1667578e-03
   2.3200000e+01   3.7027420e-03
   2.3300000e+01   3.2823322e-03
   2.3400000e+01   2.9023712e-03
   2.3500000e+01   2.5598335e-03
   2.3600000e+01   2.2518291e-03
   2.3700000e+01   1.9756051e-03
   2.3800000e+01   1.7285484e-03
   2.3900000e+01   1.5081857e-03
   2.4000000e+01   1.3121838e-03
   2.4100000e+01   1.1383487e-03
   2.4200000e+01   9.8462430e-04
   2.4300000e+01   8.4908972e-04
   2.4400000e+01   7.2995686e-04
   2.4500000e+01   6.2556673e-04
   2.4600000e+01   5.3438551e-04
   2.4700000e+01   4.5500013e-04
   2.4800000e+01   3.8611342e-04
   2.4900000e+01   3.2653895e-04
   2.5000000e+01   2.7519559e-04
   2.5100000e+01   2.3110186e-04
   2.5200000e+01   1.9337018e-04
   2.5300000e+01   1.6120097e-04
   2.5400000e+01   1.3387683e-04
   2.5500000e+01   1.1075661e-04
   2.5600000e+01   9.1269733e-05
   2.5700000e+01   7.4910476e-05
   2.5800000e+01   6.1232531e-05
   2.5900000e+01   4.9843712e-05
   2.6000000e+01   4.0400908e-05
   2.6100000e+01   3.2605279e-05
   2.6200000e+01   2.6197728e-05
   2.6300000e+01   2.0954657e-05
   2.6400000e+01   1.6684008e-05
   2.6500000e+01   1.3221604e-05
   2.6600000e+01   1.0427792e-05
   2.6700000e+01   8.1843612e-06
   2.6800000e+01   6.3917635e-06
   2.6900000e+01   4.9665940e-06
   2.7000000e+01   3.8393403e-06
   2.7100000e+01   2.9523771e-06
   2.7200000e+01   2.2581925e-06
   2.7300000e+01   1.7178292e-06
   2.7400000e+01   1.2995236e-06
   2.7500000e+01   9.7752562e-07
   2.7600000e+01   7.3108150e-07
   2.7700000e+01   5.4356353e-07
   2.7800000e+01   4.0172988e-07
   2.7900000e+01   2.9509985e-07
   2.8000000e+01   2.1542982e-07
   2.8100000e+01   1.5627688e-07
   2.8200000e+01   1.1263804e-07
   2.8300000e+01   8.0653904e-08
   2.8400000e+01   5.7367145e-08
   2.8500000e+01   4.0527083e-08
   2.8600000e+01   2.8432660e-08
   2.8700000e+01   1.9807264e-08
   2.8800000e+01   1.3699671e-08
   2.8900000e+01   9.4062640e-09
   2.9000000e+01   6.4104301e-09
   2.9100000e+01   4.3357140e-09
   2.9200000e+01   2.9098914e-09
   2.9300000e+01   1.9376422e-09
   2.9400000e+01   1.2799344e-09
   2.9500000e+01   8.3859896e-10
   2.9600000e+01   5.4488798e-10
   2.9700000e+01   3.5105780e-10
   2.9800000e+01   2.2423278e-10
   2.9900000e+01   1.4197033e-10
   3.0000000e+01   8.9084298e-11
   3.0100000e+01   5.5390480e-11
   3.0200000e+01   3.4121082e-11
   3.0300000e+01   2.0820227e-11
   3.0400000e+01   1.2581787e-11
   3.0500000e+01   7.5285335e-12
   3.0600000e+01   4.4596867e-12
   3.0700000e+01   2.6147886e-12
   3.0800000e+01   1.5171096e-12
   3.0900000e+01   8.7086906e-13
   3.1000000e+01   4.9448034e-13
   3.1100000e+01   2.7765630e-13
   3.1200000e+01   1.5414435e-13
   3.1300000e+01   8.4587412e-14
   3.1400000e+01   4.5870699e-14
   3.1500000e+01   2.4575761e-14
   3.1600000e+01   1.3004928e-14
   3.1700000e+01   6.7955180e-15
   3.1800000e+01   3.5053531e-15
   3.1900000e+01   1.7844864e-15
   3.2000000e+01   8.9627497e-16
   3.2100000e+01   4.4400372e-16
   3.2200000e+01   2.1687848e-16
   3.2300000e+01   1.0442257e-16
   3.2400000e+01   4.9542753e-17
   3.2500000e+01   2.3154190e-17
   3.2600000e+01   1.0656011e-17
   3.2700000e+01   4.8275088e-18
   3.2800000e+01   2.1520800e-18
   3.2900000e+01   9.4371270e-19
   3.3000000e+01   4.0691326e-19
   3.3100000e+01   1.7245448e-19
   3.3200000e+01   7.1809637e-20
   3.3300000e+01   2.9366126e-20
   3.3400000e+01   1.1789111e-20
   3.3500000e+01   4.6440339e-21
   3.3600000e+01   1.7942933e-21
   3.3700000e+01   6.7963126e-22
   3.3800000e+01   2.5224768e-22
   3.3900000e+01   9.1694005e-23
   3.4000000e+01   3.2628285e-23
   3.4100000e+01   1.1359526e-23
   3.4200000e+01   3.8672774e-24
   3.4300000e+01   1.2867351e-24
   3.4400000e+01   4.1818105e-25
   3.4500000e+01   1.3267111e-25
   3.4600000e+01   4.1064208e-26
   3.4700000e+01   1.2392430e-26
   3.4800000e+01   3.6440035e-27
   3.4900000e+01   1.0433890e-27
   3.5000000e+01   2.9071475e-28
   3.5100000e+01   7.8766524e-29
   3.5200000e+01   2.0737807e-29
   3.5300000e+01   5.3017032e-30
   3.5400000e+01   1.3151535e-30
   3.5500000e+01   3.1631157e-31
   3.5600000e+01   7.3704235e-32
   3.5700000e+01   1.6625002e-32
   3.5800000e+01   3.6271702e-33
   3.5900000e+01   7.6480046e-34
   3.6000000e+01   1.5571523e-34
   3.6100000e+01   3.0587034e-35
   3.6200000e+01   5.7913406e-36
   3.6300000e+01   1.0559907e-36
   3.6400000e+01   1.8525740e-37
   3.6500000e+01   3.1240069e-38
   3.6600000e+01   5.0587952e-39
   3.6700000e+01   7.8586808e-40
   3.6800000e+01   1.1699822e-40
   3.6900000e+01   1.6675781e-41
   3.7000000e+01   2.2730619e-42
   3.7100000e+01   2.9599578e-43
   3.7200000e+01   3.6781556e-44
   3.7300000e+01   4.3566829e-45
   3.7400000e+01   4.9131902e-46
   3.7500000e+01   5.2691776e-47
   3.7600000e+01   5.3675068e-48
   3.7700000e+01   5.1870512e-49
   3.7800000e+01   4.7494436e-50
   3.7900000e+01   4.1151296e-51
   3.8000000e+01   3.3695741e-52
   3.8100000e+01   2.6039757e-53
   3.8200000e+01   1.8966017e-54
   3.8300000e+01   1.3001290e-55
   3.8400000e+01   8.3762210e-57
   3.8500000e+01   5.0643961e-58
   3.8600000e+01   2.8693090e-59
   3.8700000e+01   1.5210197e-60
   3.8800000e+01   7.5322197e-62
   3.8900000e+01   3.4789583e-63
   3.9000000e+01   1.4962539e-64
   3.9100000e+01   5.9822813e-66
   3.9200000e+01   2.2196932e-67
   3.9300000e+01   7.6300219e-69
   3.9400000e+01   2.4254379e-70
   3.9500000e+01   7.1169360e-72
   3.9600000e+01   1.9240806e-73
   3.9700000e+01   4.7835555e-75
   3.9800000e+01   1.0915073e-76
   3.9900000e+01   2.2812985e-78
   4.0000000e+01   4.3584132e-80
   4.0100000e+01   7.5954964e-82
   4.0200000e+01   1.2048556e-83
   4.0300000e+01   1.7358528e-85
   4.0400000e+01   2.2662914e-87
   4.0500000e+01   2.6751425e-89
   4.0600000e+01   2.8483050e-91
   4.0700000e+01   2.7289209e-93
   4.0800000e+01   2.3468884e-95
   4.0900000e+01   1.8071671e-97
   4.1000000e+01   1.2427693e-99
   4.1100000e+01  7.6124583e-102
   4.1200000e+01  4.1421979e-104
   4.1300000e+01  1.9966883e-106
   4.1400000e+01  8.5023188e-109
   4.1500000e+01  3.1890237e-111
   4.1600000e+01  1.0504799e-113
   4.1700000e+01  3.0297996e-116
   4.1800000e+01  7.6276733e-119
   4.1900000e+01  1.6708863e-121
   4.2000000e+01  3.1744679e-124
   4.2100000e+01  5.2134351e-127
   4.2200000e+01  7.3761925e-130
   4.2300000e+01  8.9595800e-133
   4.2400000e+01  9.3099426e-136
   4.2500000e+01  8.2457683e-139
   4.2600000e+01  6.2018904e-142
   4.2700000e+01  3.9461383e-145
   4.2800000e+01  2.1158442e-148
   4.2900000e+01  9.5219675e-152
   4.3000000e+01  3.5820324e-155
   4.3100000e+01  1.1217059e-158
   4.3200000e+01  2.9115205e-162
   4.3300000e+01  6.2366799e-166
   4.3400000e+01  1.0975821e-169
   4.3500000e+01  1.5797289e-173
   4.3600000e+01  1.8507836e-177
   4.3700000e+01  1.7566070e-181
   4.3800000e+01  1.3440306e-185
   4.3900000e+01  8.2485858e-190
   4.4000000e+01  4.0397546e-194
   4.4100000e+01  1.5705546e-198
   4.4200000e+01  4.8210085e-203
   4.4300000e+01  1.1620356e-207
   4.4400000e+01  2.1870151e-212
   4.4500000e+01  3.1954511e-217
   4.4600000e+01  3.6032923e-222
   4.4700000e+01  3.1169726e-227
   4.4800000e+01  2.0556579e-232
   4.4900000e+01  1.0270908e-237
   4.5000000e+01  3.8627687e-243
   4.5100000e+01  1.0862928e-248
   4.5200000e+01  2.2688870e-254
   4.5300000e+01  3.4953252e-260
   4.5400000e+01  3.9435915e-266
   4.5500000e+01  3.2350056e-272
   4.5600000e+01  1.9151937e-278
   4.5700000e+01  8.1209263e-285
   4.5800000e+01  2.4472450e-291
   4.5900000e+01  5.1996430e-298
   4.6000000e+01  7.7260671e-305
   4.6100000e+01  7.9618621e-312
   4.6200000e+01  5.6420815e-319
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep2_24.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   9.9564612e-01
   3.0000000e+00   9.8572651e-01
   3.1000000e+00   9.7574649e-01
   3.2000000e+00   9.6570695e-01
   3.3000000e+00   9.5560884e-01
   3.4000000e+00   9.4545318e-01
   3.5000000e+00   9.3524101e-01
   3.6000000e+00   9.2497344e-01
   3.7000000e+00   9.1465165e-01
   3.8000000e+00   9.0427684e-01
   3.9000000e+00   8.9385029e-01
   4.0000000e+00   8.8337335e-01
   4.1000000e+00   8.7284740e-01
   4.2000000e+00   8.6227389e-01
   4.3000000e+00   8.5165434e-01
   4.4000000e+00   8.4099033e-01
   4.5000000e+00   8.3028350e-01
   4.6000000e+00   8.1953553e-01
   4.7000000e+00   8.0874821e-01
   4.8000000e+00   7.9792337e-01
   4.9000000e+00   7.8706290e-01
   5.0000000e+00   7.7616877e-01
   5.1000000e+00   7.6524301e-01
   5.2000000e+00   7.5428771e-01
   5.3000000e+00   7.4330506e-01
   5.4000000e+00   7.3229728e-01
   5.5000000e+00   7.2126669e-01
   5.6000000e+00   7.1021565e-01
   5.7000000e+00   6.9914662e-01
   5.8000000e+00   6.8806210e-01
   5.9000000e+00   6.7696469e-01
   6.0000000e+00   6.6585703e-01
   6.1000000e+00   6.5474185e-01
   6.2000000e+00   6.4362194e-01
   6.3000000e+00   6.3250017e-01
   6.4000000e+00   6.2137945e-01
   6.5000000e+00   6.1026279e-01
   6.6000000e+00   5.9915323e-01
   6.7000000e+00   5.8805392e-01
   6.8000000e+00   5.7696803e-01
   6.9000000e+00   5.6589882e-01
   7.0000000e+00   5.5484959e-01
   7.1000000e+00   5.4382373e-01
   7.2000000e+00   5.3282464e-01
   7.3000000e+00   5.2185583e-01
   7.4000000e+00   5.1092081e-01
   7.5000000e+00   5.0002318e-01
   7.6000000e+00   4.8916657e-01
   7.7000000e+00   4.7835465e-01
   7.8000000e+00   4.6759113e-01
   7.9000000e+00   4.5687977e-01
   8.0000000e+00   4.4622437e-01
   8.1000000e+00   4.3562874e-01
   8.2000000e+00   4.2509672e-01
   8.3000000e+00   4.1463218e-01
   8.4000000e+00   4.0423901e-01
   8.5000000e+00   3.9392111e-01
   8.6000000e+00   3.8368238e-01
   8.7000000e+00   3.7352674e-01
   8.8000000e+00   3.6345808e-01
   8.9000000e+00   3.5348031e-01
   9.0000000e+00   3.4359732e-01
   9.1000000e+00   3.3381296e-01
   9.2000000e+00   3.2413109e-01
   9.3000000e+00   3.1455550e-01
   9.4000000e+00   3.0508997e-01
   9.5000000e+00   2.9573821e-01
   9.6000000e+00   2.8650390e-01
   9.7000000e+00   2.7739066e-01
   9.8000000e+00   2.6840202e-01
   9.9000000e+00   2.5954145e-01
   1.0000000e+01   2.5081235e-01
   1.0100000e+01   2.4221801e-01
   1.0200000e+01   2.3376164e-01
   1.0300000e+01   2.2544634e-01
   1.0400000e+01   2.1727510e-01
   1.0500000e+01   2.0925079e-01
   1.0600000e+01   2.0137616e-01
   1.0700000e+01   1.9365382e-01
   1.0800000e+01   1.8608623e-01
   1.0900000e+01   1.7867572e-01
   1.1000000e+01   1.7142446e-01
   1.1100000e+01   1.6433446e-01
   1.1200000e+01   1.5740755e-01
   1.1300000e+01   1.5064541e-01
   1.1400000e+01   1.4404950e-01
   1.1500000e+01   1.3762114e-01
   1.1600000e+01   1.3136142e-01
   1.1700000e+01   1.2527127e-01
   1.1800000e+01   1.1935140e-01
   1.1900000e+01   1.1360230e-01
   1.2000000e+01   1.0802429e-01
   1.2100000e+01   1.0261746e-01
   1.2200000e+01   9.7381674e-02
   1.2300000e+01   9.2316612e-02
   1.2400000e+01   8.7421720e-02
   1.2500000e+01   8.2696233e-02
   1.2600000e+01   7.8139174e-02
   1.2700000e+01   7.3749349e-02
   1.2800000e+01   6.9525356e-02
   1.2900000e+01   6.5465582e-02
   1.3000000e+01   6.1568209e-02
   1.3100000e+01   5.7831217e-02
   1.3200000e+01   5.4252391e-02
   1.3300000e+01   5.0829322e-02
   1.3400000e+01   4.7559420e-02
   1.3500000e+01   4.4439914e-02
   1.3600000e+01   4.1467866e-02
   1.3700000e+01   3.8640173e-02
   1.3800000e+01   3.5953584e-02
   1.3900000e+01   3.3404702e-02
   1.4000000e+01   3.0989999e-02
   1.4100000e+01   2.8705825e-02
   1.4200000e+01   2.6548421e-02
   1.4300000e+01   2.4513928e-02
   1.4400000e+01   2.2598403e-02
   1.4500000e+01   2.0797826e-02
   1.4600000e+01   1.9108118e-02
   1.4700000e+01   1.7525151e-02
   1.4800000e+01   1.6044761e-02
   1.4900000e+01   1.4662763e-02
   1.5000000e+01   1.3374962e-02
   1.5100000e+01   1.2177164e-02
   1.5200000e+01   1.1065194e-02
   1.5300000e+01   1.0034904e-02
   1.5400000e+01   9.0821840e-03
   1.5500000e+01   8.2029788e-03
   1.5600000e+01   7.3932940e-03
   1.5700000e+01   6.6492086e-03
   1.5800000e+01   5.9668848e-03
   1.5900000e+01   5.3425766e-03
   1.6000000e+01   4.7726391e-03
   1.6100000e+01   4.2535353e-03
   1.6200000e+01   3.7818438e-03
   1.6300000e+01   3.3542642e-03
   1.6400000e+01   2.9676228e-03
   1.6500000e+01   2.6188769e-03
   1.6600000e+01   2.3051179e-03
   1.6700000e+01   2.0235744e-03
   1.6800000e+01   1.7716136e-03
   1.6900000e+01   1.5467424e-03
   1.7000000e+01   1.3466077e-03
   1.7100000e+01   1.1689950e-03
   1.7200000e+01   1.0118280e-03
   1.7300000e+01   8.7316575e-04
   1.7400000e+01   7.5120001e-04
   1.7500000e+01   6.4425214e-04
   1.7600000e+01   5.5076907e-04
   1.7700000e+01   4.6931895e-04
   1.7800000e+01   3.9858641e-04
   1.7900000e+01   3.3736746e-04
   1.8000000e+01   2.8456413e-04
   1.8100000e+01   2.3917887e-04
   1.8200000e+01   2.0030882e-04
   1.8300000e+01   1.6713998e-04
   1.8400000e+01   1.3894134e-04
   1.8500000e+01   1.1505905e-04
   1.8600000e+01   9.4910690e-05
   1.8700000e+01   7.7979558e-05
   1.8800000e+01   6.3809225e-05
   1.8900000e+01   5.1998220e-05
   1.9000000e+01   4.2194953e-05
   1.9100000e+01   3.4092887e-05
   1.9200000e+01   2.7425968e-05
   1.9300000e+01   2.1964347e-05
   1.9400000e+01   1.7510375e-05
   1.9500000e+01   1.3894907e-05
   1.9600000e+01   1.0973890e-05
   1.9700000e+01   8.6252481e-06
   1.9800000e+01   6.7460488e-06
   1.9900000e+01   5.2499436e-06
   2.0000000e+01   4.0648736e-06
   2.0100000e+01   3.1310233e-06
   2.0200000e+01   2.3990076e-06
   2.0300000e+01   1.8282766e-06
   2.0400000e+01   1.3857207e-06
   2.0500000e+01   1.0444588e-06
   2.0600000e+01   7.8279268e-07
   2.0700000e+01   5.8331062e-07
   2.0800000e+01   4.3212396e-07
   2.0900000e+01   3.1822162e-07
   2.1000000e+01   2.3292781e-07
   2.1100000e+01   1.6944969e-07
   2.1200000e+01   1.2250263e-07
   2.1300000e+01   8.8002045e-08
   2.1400000e+01   6.2811695e-08
   2.1500000e+01   4.4539618e-08
   2.1600000e+01   3.1373920e-08
   2.1700000e+01   2.1951579e-08
   2.1800000e+01   1.5254438e-08
   2.1900000e+01   1.0527354e-08
   2.2000000e+01   7.2143031e-09
   2.2100000e+01   4.9088726e-09
   2.2200000e+01   3.3162091e-09
   2.2300000e+01   2.2240056e-09
   2.2400000e+01   1.4805573e-09
   2.2500000e+01   9.7829971e-10
   2.2600000e+01   6.4156170e-10
   2.2700000e+01   4.1752977e-10
   2.2800000e+01   2.6963848e-10
   2.2900000e+01   1.7277648e-10
   2.3000000e+01   1.0983947e-10
   2.3100000e+01   6.9273245e-11
   2.3200000e+01   4.3337861e-11
   2.3300000e+01   2.6892093e-11
   2.3400000e+01   1.6549915e-11
   2.3500000e+01   1.0100381e-11
   2.3600000e+01   6.1123031e-12
   2.3700000e+01   3.6673159e-12
   2.3800000e+01   2.1813010e-12
   2.3900000e+01   1.2860265e-12
   2.4000000e+01   7.5143181e-13
   2.4100000e+01   4.3507822e-13
   2.4200000e+01   2.4958003e-13
   2.4300000e+01   1.4181984e-13
   2.4400000e+01   7.9810773e-14
   2.4500000e+01   4.4472196e-14
   2.4600000e+01   2.4531004e-14
   2.4700000e+01   1.3391545e-14
   2.4800000e+01   7.2329469e-15
   2.4900000e+01   3.8640370e-15
   2.5000000e+01   2.0411388e-15
   2.5100000e+01   1.0657731e-15
   2.5200000e+01   5.4987701e-16
   2.5300000e+01   2.8023030e-16
   2.5400000e+01   1.4100877e-16
   2.5500000e+01   7.0030079e-17
   2.5600000e+01   3.4312318e-17
   2.5700000e+01   1.6578910e-17
   2.5800000e+01   7.8960582e-18
   2.5900000e+01   3.7052369e-18
   2.6000000e+01   1.7122649e-18
   2.6100000e+01   7.7887716e-19
   2.6200000e+01   3.4857767e-19
   2.6300000e+01   1.5340816e-19
   2.6400000e+01   6.6358676e-20
   2.6500000e+01   2.8198495e-20
   2.6600000e+01   1.1765444e-20
   2.6700000e+01   4.8174455e-21
   2.6800000e+01   1.9347283e-21
   2.6900000e+01   7.6169861e-22
   2.7000000e+01   2.9381119e-22
   2.7100000e+01   1.1097727e-22
   2.7200000e+01   4.1023746e-23
   2.7300000e+01   1.4832814e-23
   2.7400000e+01   5.2425955e-24
   2.7500000e+01   1.8102868e-24
   2.7600000e+01   6.1033205e-25
   2.7700000e+01   2.0078813e-25
   2.7800000e+01   6.4415994e-26
   2.7900000e+01   2.0139996e-26
   2.8000000e+01   6.1327643e-27
   2.8100000e+01   1.8176096e-27
   2.8200000e+01   5.2396623e-28
   2.8300000e+01   1.4681479e-28
   2.8400000e+01   3.9957644e-29
   2.8500000e+01   1.0555708e-29
   2.8600000e+01   2.7047057e-30
   2.8700000e+01   6.7170602e-31
   2.8800000e+01   1.6156225e-31
   2.8900000e+01   3.7607119e-32
   2.9000000e+01   8.4650762e-33
   2.9100000e+01   1.8410951e-33
   2.9200000e+01   3.8659177e-34
   2.9300000e+01   7.8306685e-35
   2.9400000e+01   1.5287831e-35
   2.9500000e+01   2.8741974e-36
   2.9600000e+01   5.1990676e-37
   2.9700000e+01   9.0402090e-38
   2.9800000e+01   1.5096378e-38
   2.9900000e+01   2.4187802e-39
   3.0000000e+01   3.7147386e-40
   3.0100000e+01   5.4630808e-41
   3.0200000e+01   7.6857101e-42
   3.0300000e+01   1.0332773e-42
   3.0400000e+01   1.3260978e-43
   3.0500000e+01   1.6228881e-44
   3.0600000e+01   1.8917942e-45
   3.0700000e+01   2.0981584e-46
   3.0800000e+01   2.2114501e-47
   3.0900000e+01   2.2124544e-48
   3.1000000e+01   2.0984650e-49
   3.1100000e+01   1.8845993e-50
   3.1200000e+01   1.6005653e-51
   3.1300000e+01   1.2838057e-52
   3.1400000e+01   9.7122073e-54
   3.1500000e+01   6.9204966e-55
   3.1600000e+01   4.6382201e-56
   3.1700000e+01   2.9197139e-57
   3.1800000e+01   1.7237320e-58
   3.1900000e+01   9.5299504e-60
   3.2000000e+01   4.9265034e-61
   3.2100000e+01   2.3775770e-62
   3.2200000e+01   1.0695045e-63
   3.2300000e+01   4.4768367e-65
   3.2400000e+01   1.7408942e-66
   3.2500000e+01   6.2782823e-68
   3.2600000e+01   2.0961106e-69
   3.2700000e+01   6.4671399e-71
   3.2800000e+01   1.8405034e-72
   3.2900000e+01   4.8224792e-74
   3.3000000e+01   1.1611209e-75
   3.3100000e+01   2.5639081e-77
   3.3200000e+01   5.1816729e-79
   3.3300000e+01   9.5649848e-81
   3.3400000e+01   1.6092692e-82
   3.3500000e+01   2.4624378e-84
   3.3600000e+01   3.4192758e-86
   3.3700000e+01   4.2988584e-88
   3.3800000e+01   4.8822183e-90
   3.3900000e+01   4.9968676e-92
   3.4000000e+01   4.5977213e-94
   3.4100000e+01   3.7938019e-96
   3.4200000e+01   2.8002179e-98
   3.4300000e+01  1.8440236e-100
   3.4400000e+01  1.0805494e-102
   3.4500000e+01  5.6188242e-105
   3.4600000e+01  2.5855953e-107
   3.4700000e+01  1.0499133e-109
   3.4800000e+01  3.7511016e-112
   3.4900000e+01  1.1756605e-114
   3.5000000e+01  3.2225360e-117
   3.5100000e+01  7.7010618e-120
   3.5200000e+01  1.5993851e-122
   3.5300000e+01  2.8773013e-125
   3.5400000e+01  4.4688398e-128
   3.5500000e+01  5.9716555e-131
   3.5600000e+01  6.8416993e-134
   3.5700000e+01  6.6964686e-137
   3.5800000e+01  5.5788845e-140
   3.5900000e+01  3.9412915e-143
   3.6000000e+01  2.3520762e-146
   3.6100000e+01  1.1810792e-149
   3.6200000e+01  4.9702109e-153
   3.6300000e+01  1.7456272e-156
   3.6400000e+01  5.0954216e-160
   3.6500000e+01  1.2308048e-163
   3.6600000e+01  2.4494214e-167
   3.6700000e+01  3.9980055e-171
   3.6800000e+01  5.3275000e-175
   3.6900000e+01  5.7683500e-179
   3.7000000e+01  5.0504250e-183
   3.7100000e+01  3.5579811e-187
   3.7200000e+01  2.0066880e-191
   3.7300000e+01  9.0137707e-196
   3.7400000e+01  3.2076067e-200
   3.7500000e+01  8.9938892e-205
   3.7600000e+01  1.9760357e-209
   3.7700000e+01  3.3826393e-214
   3.7800000e+01  4.4854459e-219
   3.7900000e+01  4.5799543e-224
   3.8000000e+01  3.5791396e-229
   3.8100000e+01  2.1274184e-234
   3.8200000e+01  9.5568722e-240
   3.8300000e+01  3.2235509e-245
   3.8400000e+01  8.1098070e-251
   3.8500000e+01  1.5113935e-256
   3.8600000e+01  2.0720505e-262
   3.8700000e+01  2.0747842e-268
   3.8800000e+01  1.5063191e-274
   3.8900000e+01  7.8700983e-281
   3.9000000e+01  2.9365292e-287
   3.9100000e+01  7.7637910e-294
   3.9200000e+01  1.4428253e-300
   3.9300000e+01  1.8693383e-307
   3.9400000e+01  1.6743533e-314
   3.9500000e+01  1.0276565e-321
   3.9600000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   3.9800000e+01   0.0000000e+00
   3.9900000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0100000e+01   0.0000000e+00
   4.0200000e+01   0.0000000e+00
   4.0300000e+01   0.0000000e+00
   4.0400000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.0600000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.0800000e+01   0.0000000e+00
   4.0900000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1100000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1300000e+01   0.0000000e+00
   4.1400000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.1600000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.1800000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep2_28.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   9.9449857e-01
   6.7000000e+00   9.8457094e-01
   6.8000000e+00   9.7458297e-01
   6.9000000e+00   9.6453555e-01
   7.0000000e+00   9.5442965e-01
   7.1000000e+00   9.4426627e-01
   7.2000000e+00   9.3404647e-01
   7.3000000e+00   9.2377137e-01
   7.4000000e+00   9.1344215e-01
   7.5000000e+00   9.0306001e-01
   7.6000000e+00   8.9262625e-01
   7.7000000e+00   8.8214221e-01
   7.8000000e+00   8.7160929e-01
   7.9000000e+00   8.6102894e-01
   8.0000000e+00   8.5040269e-01
   8.1000000e+00   8.3973212e-01
   8.2000000e+00   8.2901888e-01
   8.3000000e+00   8.1826467e-01
   8.4000000e+00   8.0747127e-01
   8.5000000e+00   7.9664052e-01
   8.6000000e+00   7.8577432e-01
   8.7000000e+00   7.7487464e-01
   8.8000000e+00   7.6394354e-01
   8.9000000e+00   7.5298310e-01
   9.0000000e+00   7.4199552e-01
   9.1000000e+00   7.3098303e-01
   9.2000000e+00   7.1994795e-01
   9.3000000e+00   7.0889266e-01
   9.4000000e+00   6.9781962e-01
   9.5000000e+00   6.8673135e-01
   9.6000000e+00   6.7563045e-01
   9.7000000e+00   6.6451957e-01
   9.8000000e+00   6.5340144e-01
   9.9000000e+00   6.4227888e-01
   1.0000000e+01   6.3115473e-01
   1.0100000e+01   6.2003195e-01
   1.0200000e+01   6.0891354e-01
   1.0300000e+01   5.9780256e-01
   1.0400000e+01   5.8670214e-01
   1.0500000e+01   5.7561549e-01
   1.0600000e+01   5.6454587e-01
   1.0700000e+01   5.5349658e-01
   1.0800000e+01   5.4247102e-01
   1.0900000e+01   5.3147261e-01
   1.1000000e+01   5.2050485e-01
   1.1100000e+01   5.0957128e-01
   1.1200000e+01   4.9867548e-01
   1.1300000e+01   4.8782111e-01
   1.1400000e+01   4.7701184e-01
   1.1500000e+01   4.6625139e-01
   1.1600000e+01   4.5554353e-01
   1.1700000e+01   4.4489205e-01
   1.1800000e+01   4.3430079e-01
   1.1900000e+01   4.2377358e-01
   1.2000000e+01   4.1331430e-01
   1.2100000e+01   4.0292685e-01
   1.2200000e+01   3.9261513e-01
   1.2300000e+01   3.8238304e-01
   1.2400000e+01   3.7223451e-01
   1.2500000e+01   3.6217343e-01
   1.2600000e+01   3.5220373e-01
   1.2700000e+01   3.4232928e-01
   1.2800000e+01   3.3255395e-01
   1.2900000e+01   3.2288158e-01
   1.3000000e+01   3.1331598e-01
   1.3100000e+01   3.0386092e-01
   1.3200000e+01   2.9452012e-01
   1.3300000e+01   2.8529725e-01
   1.3400000e+01   2.7619593e-01
   1.3500000e+01   2.6721968e-01
   1.3600000e+01   2.5837199e-01
   1.3700000e+01   2.4965623e-01
   1.3800000e+01   2.4107569e-01
   1.3900000e+01   2.3263359e-01
   1.4000000e+01   2.2433301e-01
   1.4100000e+01   2.1617693e-01
   1.4200000e+01   2.0816822e-01
   1.4300000e+01   2.0030960e-01
   1.4400000e+01   1.9260369e-01
   1.4500000e+01   1.8505295e-01
   1.4600000e+01   1.7765967e-01
   1.4700000e+01   1.7042602e-01
   1.4800000e+01   1.6335399e-01
   1.4900000e+01   1.5644541e-01
   1.5000000e+01   1.4970191e-01
   1.5100000e+01   1.4312497e-01
   1.5200000e+01   1.3671587e-01
   1.5300000e+01   1.3047570e-01
   1.5400000e+01   1.2440535e-01
   1.5500000e+01   1.1850551e-01
   1.5600000e+01   1.1277666e-01
   1.5700000e+01   1.0721909e-01
   1.5800000e+01   1.0183287e-01
   1.5900000e+01   9.6617844e-02
   1.6000000e+01   9.1573659e-02
   1.6100000e+01   8.6699741e-02
   1.6200000e+01   8.1995299e-02
   1.6300000e+01   7.7459328e-02
   1.6400000e+01   7.3090609e-02
   1.6500000e+01   6.8887713e-02
   1.6600000e+01   6.4849000e-02
   1.6700000e+01   6.0972625e-02
   1.6800000e+01   5.7256540e-02
   1.6900000e+01   5.3698503e-02
   1.7000000e+01   5.0296078e-02
   1.7100000e+01   4.7046648e-02
   1.7200000e+01   4.3947415e-02
   1.7300000e+01   4.0995414e-02
   1.7400000e+01   3.8187519e-02
   1.7500000e+01   3.5520451e-02
   1.7600000e+01   3.2990789e-02
   1.7700000e+01   3.0594982e-02
   1.7800000e+01   2.8329358e-02
   1.7900000e+01   2.6190134e-02
   1.8000000e+01   2.4173432e-02
   1.8100000e+01   2.2275288e-02
   1.8200000e+01   2.0491665e-02
   1.8300000e+01   1.8818467e-02
   1.8400000e+01   1.7251549e-02
   1.8500000e+01   1.5786735e-02
   1.8600000e+01   1.4419826e-02
   1.8700000e+01   1.3146615e-02
   1.8800000e+01   1.1962901e-02
   1.8900000e+01   1.0864500e-02
   1.9000000e+01   9.8472570e-03
   1.9100000e+01   8.9070599e-03
   1.9200000e+01   8.0398495e-03
   1.9300000e+01   7.2416305e-03
   1.9400000e+01   6.5084829e-03
   1.9500000e+01   5.8365712e-03
   1.9600000e+01   5.2221535e-03
   1.9700000e+01   4.6615903e-03
   1.9800000e+01   4.1513518e-03
   1.9900000e+01   3.6880251e-03
   2.0000000e+01   3.2683197e-03
   2.0100000e+01   2.8890730e-03
   2.0200000e+01   2.5472547e-03
   2.0300000e+01   2.2399696e-03
   2.0400000e+01   1.9644606e-03
   2.0500000e+01   1.7181104e-03
   2.0600000e+01   1.4984419e-03
   2.0700000e+01   1.3031185e-03
   2.0800000e+01   1.1299432e-03
   2.0900000e+01   9.7685701e-04
   2.1000000e+01   8.4193695e-04
   2.1100000e+01   7.2339291e-04
   2.1200000e+01   6.1956434e-04
   2.1300000e+01   5.2891622e-04
   2.1400000e+01   4.5003461e-04
   2.1500000e+01   3.8162178e-04
   2.1600000e+01   3.2249107e-04
   2.1700000e+01   2.7156139e-04
   2.1800000e+01   2.2785156e-04
   2.1900000e+01   1.9047454e-04
   2.2000000e+01   1.5863149e-04
   2.2100000e+01   1.3160593e-04
   2.2200000e+01   1.0875781e-04
   2.2300000e+01   8.9517736e-05
   2.2400000e+01   7.3381305e-05
   2.2500000e+01   5.9903591e-05
   2.2600000e+01   4.8693845e-05
   2.2700000e+01   3.9410422e-05
   2.2800000e+01   3.1755958e-05
   2.2900000e+01   2.5472823e-05
   2.3000000e+01   2.0338858e-05
   2.3100000e+01   1.6163403e-05
   2.3200000e+01   1.2783632e-05
   2.3300000e+01   1.0061172e-05
   2.3400000e+01   7.8790285e-06
   2.3500000e+01   6.1387888e-06
   2.3600000e+01   4.7581048e-06
   2.3700000e+01   3.6684379e-06
   2.3800000e+01   2.8130534e-06
   2.3900000e+01   2.1452471e-06
   2.4000000e+01   1.6267896e-06
   2.4100000e+01   1.2265674e-06
   2.4200000e+01   9.1940703e-07
   2.4300000e+01   6.8506246e-07
   2.4400000e+01   5.0734938e-07
   2.4500000e+01   3.7341045e-07
   2.4600000e+01   2.7309581e-07
   2.4700000e+01   1.9844435e-07
   2.4800000e+01   1.4325260e-07
   2.4900000e+01   1.0271891e-07
   2.5000000e+01   7.3151855e-08
   2.5100000e+01   5.1733198e-08
   2.5200000e+01   3.6326476e-08
   2.5300000e+01   2.5323692e-08
   2.5400000e+01   1.7523439e-08
   2.5500000e+01   1.2034772e-08
   2.5600000e+01   8.2019854e-09
   2.5700000e+01   5.5462318e-09
   2.5800000e+01   3.7205654e-09
   2.5900000e+01   2.4756228e-09
   2.6000000e+01   1.6336387e-09
   2.6100000e+01   1.0689406e-09
   2.6200000e+01   6.9343488e-10
   2.6300000e+01   4.4590204e-10
   2.6400000e+01   2.8417144e-10
   2.6500000e+01   1.7945371e-10
   2.6600000e+01   1.1227363e-10
   2.6700000e+01   6.9578773e-11
   2.6800000e+01   4.2703951e-11
   2.6900000e+01   2.5951847e-11
   2.7000000e+01   1.5613204e-11
   2.7100000e+01   9.2971921e-12
   2.7200000e+01   5.4784520e-12
   2.7300000e+01   3.1938766e-12
   2.7400000e+01   1.8417815e-12
   2.7500000e+01   1.0503177e-12
   2.7600000e+01   5.9219700e-13
   2.7700000e+01   3.3004417e-13
   2.7800000e+01   1.8177445e-13
   2.7900000e+01   9.8909967e-14
   2.8000000e+01   5.3159640e-14
   2.8100000e+01   2.8212645e-14
   2.8200000e+01   1.4781108e-14
   2.8300000e+01   7.6427499e-15
   2.8400000e+01   3.8989362e-15
   2.8500000e+01   1.9618554e-15
   2.8600000e+01   9.7337195e-16
   2.8700000e+01   4.7604083e-16
   2.8800000e+01   2.2941483e-16
   2.8900000e+01   1.0890925e-16
   2.9000000e+01   5.0912409e-17
   2.9100000e+01   2.3428438e-17
   2.9200000e+01   1.0608753e-17
   2.9300000e+01   4.7252245e-18
   2.9400000e+01   2.0694201e-18
   2.9500000e+01   8.9077715e-19
   2.9600000e+01   3.7670791e-19
   2.9700000e+01   1.5644860e-19
   2.9800000e+01   6.3779440e-20
   2.9900000e+01   2.5511583e-20
   3.0000000e+01   1.0007879e-20
   3.0100000e+01   3.8484821e-21
   3.0200000e+01   1.4500035e-21
   3.0300000e+01   5.3501329e-22
   3.0400000e+01   1.9322095e-22
   3.0500000e+01   6.8266936e-23
   3.0600000e+01   2.3583041e-23
   3.0700000e+01   7.9612845e-24
   3.0800000e+01   2.6249147e-24
   3.0900000e+01   8.4478203e-25
   3.1000000e+01   2.6522479e-25
   3.1100000e+01   8.1182012e-26
   3.1200000e+01   2.4210944e-26
   3.1300000e+01   7.0306148e-27
   3.1400000e+01   1.9866506e-27
   3.1500000e+01   5.4589171e-28
   3.1600000e+01   1.4576451e-28
   3.1700000e+01   3.7796701e-29
   3.1800000e+01   9.5104771e-30
   3.1900000e+01   2.3204881e-30
   3.2000000e+01   5.4860538e-31
   3.2100000e+01   1.2557757e-31
   3.2200000e+01   2.7809641e-32
   3.2300000e+01   5.9533623e-33
   3.2400000e+01   1.2309980e-33
   3.2500000e+01   2.4565004e-34
   3.2600000e+01   4.7268205e-35
   3.2700000e+01   8.7626205e-36
   3.2800000e+01   1.5635901e-36
   3.2900000e+01   2.6831101e-37
   3.3000000e+01   4.4235870e-38
   3.3100000e+01   7.0002872e-39
   3.3200000e+01   1.0622771e-39
   3.3300000e+01   1.5442104e-40
   3.3400000e+01   2.1482169e-41
   3.3500000e+01   2.8569274e-42
   3.3600000e+01   3.6283240e-43
   3.3700000e+01   4.3956655e-44
   3.3800000e+01   5.0742324e-45
   3.3900000e+01   5.5750370e-46
   3.4000000e+01   5.8230475e-47
   3.4100000e+01   5.7751095e-48
   3.4200000e+01   5.4318524e-49
   3.4300000e+01   4.8391844e-50
   3.4400000e+01   4.0783015e-51
   3.4500000e+01   3.2471580e-52
   3.4600000e+01   2.4393026e-53
   3.4700000e+01   1.7265304e-54
   3.4800000e+01   1.1498040e-55
   3.4900000e+01   7.1944148e-57
   3.5000000e+01   4.2233407e-58
   3.5100000e+01   2.3225138e-59
   3.5200000e+01   1.1946476e-60
   3.5300000e+01   5.7388285e-62
   3.5400000e+01   2.5704893e-63
   3.5500000e+01   1.0717876e-64
   3.5600000e+01   4.1531439e-66
   3.5700000e+01   1.4930657e-67
   3.5800000e+01   4.9711369e-69
   3.5900000e+01   1.5301399e-70
   3.6000000e+01   4.3462123e-72
   3.6100000e+01   1.1370577e-73
   3.6200000e+01   2.7347296e-75
   3.6300000e+01   6.0347027e-77
   3.6400000e+01   1.2193727e-78
   3.6500000e+01   2.2514658e-80
   3.6600000e+01   3.7908016e-82
   3.6700000e+01   5.8076548e-84
   3.6800000e+01   8.0783008e-86
   3.6900000e+01   1.0179159e-87
   3.7000000e+01   1.1592490e-89
   3.7100000e+01   1.1903958e-91
   3.7200000e+01   1.0995346e-93
   3.7300000e+01   9.1129211e-96
   3.7400000e+01   6.7599090e-98
   3.7500000e+01  4.4764752e-100
   3.7600000e+01  2.6393370e-102
   3.7700000e+01  1.3817871e-104
   3.7800000e+01  6.4057754e-107
   3.7900000e+01  2.6221349e-109
   3.8000000e+01  9.4499742e-112
   3.8100000e+01  2.9895682e-114
   3.8200000e+01  8.2769095e-117
   3.8300000e+01  1.9992107e-119
   3.8400000e+01  4.1994902e-122
   3.8500000e+01  7.6465719e-125
   3.8600000e+01  1.2028753e-127
   3.8700000e+01  1.6292040e-130
   3.8800000e+01  1.8932769e-133
   3.8900000e+01  1.8809785e-136
   3.9000000e+01  1.5918252e-139
   3.9100000e+01  1.1432008e-142
   3.9200000e+01  6.9406617e-146
   3.9300000e+01  3.5483566e-149
   3.9400000e+01  1.5214534e-152
   3.9500000e+01  5.4489311e-156
   3.9600000e+01  1.6231547e-159
   3.9700000e+01  4.0043912e-163
   3.9800000e+01  8.1457213e-167
   3.9900000e+01  1.3601380e-170
   4.0000000e+01  1.8556461e-174
   4.0100000e+01  2.0588168e-178
   4.0200000e+01  1.8486497e-182
   4.0300000e+01  1.3367834e-186
   4.0400000e+01  7.7453703e-191
   4.0500000e+01  3.5772736e-195
   4.0600000e+01  1.3100649e-199
   4.0700000e+01  3.7836631e-204
   4.0800000e+01  8.5704727e-209
   4.0900000e+01  1.5139355e-213
   4.1000000e+01  2.0734838e-218
   4.1100000e+01  2.1888012e-223
   4.1200000e+01  1.7700526e-228
   4.1300000e+01  1.0897845e-233
   4.1400000e+01  5.0758323e-239
   4.1500000e+01  1.7768858e-244
   4.1600000e+01  4.6441369e-250
   4.1700000e+01  9.0008626e-256
   4.1800000e+01  1.2846015e-261
   4.1900000e+01  1.3404759e-267
   4.2000000e+01  1.0152779e-273
   4.2100000e+01  5.5398950e-280
   4.2200000e+01  2.1611686e-286
   4.2300000e+01  5.9806576e-293
   4.2400000e+01  1.1646784e-299
   4.2500000e+01  1.5830793e-306
   4.2600000e+01  1.4893575e-313
   4.2700000e+01  9.6145175e-321
   4.2800000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep2_4.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   9.9359633e-01
   7.0000000e-01   9.8366324e-01
   8.0000000e-01   9.7366988e-01
   9.0000000e-01   9.6361717e-01
   1.0000000e+00   9.5350606e-01
   1.1000000e+00   9.4333757e-01
   1.2000000e+00   9.3311277e-01
   1.3000000e+00   9.2283278e-01
   1.4000000e+00   9.1249877e-01
   1.5000000e+00   9.0211197e-01
   1.6000000e+00   8.9167367e-01
   1.7000000e+00   8.8118521e-01
   1.8000000e+00   8.7064801e-01
   1.9000000e+00   8.6006352e-01
   2.0000000e+00   8.4943327e-01
   2.1000000e+00   8.3875886e-01
   2.2000000e+00   8.2804193e-01
   2.3000000e+00   8.1728419e-01
   2.4000000e+00   8.0648743e-01
   2.5000000e+00   7.9565350e-01
   2.6000000e+00   7.8478430e-01
   2.7000000e+00   7.7388181e-01
   2.8000000e+00   7.6294809e-01
   2.9000000e+00   7.5198523e-01
   3.0000000e+00   7.4099543e-01
   3.1000000e+00   7.2998094e-01
   3.2000000e+00   7.1894408e-01
   3.3000000e+00   7.0788724e-01
   3.4000000e+00   6.9681287e-01
   3.5000000e+00   6.8572352e-01
   3.6000000e+00   6.7462177e-01
   3.7000000e+00   6.6351029e-01
   3.8000000e+00   6.5239183e-01
   3.9000000e+00   6.4126920e-01
   4.0000000e+00   6.3014525e-01
   4.1000000e+00   6.1902294e-01
   4.2000000e+00   6.0790528e-01
   4.3000000e+00   5.9679535e-01
   4.4000000e+00   5.8569627e-01
   4.5000000e+00   5.7461125e-01
   4.6000000e+00   5.6354357e-01
   4.7000000e+00   5.5249653e-01
   4.8000000e+00   5.4147353e-01
   4.9000000e+00   5.3047801e-01
   5.0000000e+00   5.1951346e-01
   5.1000000e+00   5.0858343e-01
   5.2000000e+00   4.9769152e-01
   5.3000000e+00   4.8684136e-01
   5.4000000e+00   4.7603664e-01
   5.5000000e+00   4.6528109e-01
   5.6000000e+00   4.5457849e-01
   5.7000000e+00   4.4393261e-01
   5.8000000e+00   4.3334730e-01
   5.9000000e+00   4.2282640e-01
   6.0000000e+00   4.1237379e-01
   6.1000000e+00   4.0199337e-01
   6.2000000e+00   3.9168903e-01
   6.3000000e+00   3.8146469e-01
   6.4000000e+00   3.7132426e-01
   6.5000000e+00   3.6127165e-01
   6.6000000e+00   3.5131076e-01
   6.7000000e+00   3.4144549e-01
   6.8000000e+00   3.3167968e-01
   6.9000000e+00   3.2201719e-01
   7.0000000e+00   3.1246181e-01
   7.1000000e+00   3.0301731e-01
   7.2000000e+00   2.9368742e-01
   7.3000000e+00   2.8447578e-01
   7.4000000e+00   2.7538601e-01
   7.5000000e+00   2.6642164e-01
   7.6000000e+00   2.5758612e-01
   7.7000000e+00   2.4888284e-01
   7.8000000e+00   2.4031509e-01
   7.9000000e+00   2.3188604e-01
   8.0000000e+00   2.2359879e-01
   8.1000000e+00   2.1545630e-01
   8.2000000e+00   2.0746143e-01
   8.3000000e+00   1.9961689e-01
   8.4000000e+00   1.9192528e-01
   8.5000000e+00   1.8438904e-01
   8.6000000e+00   1.7701047e-01
   8.7000000e+00   1.6979170e-01
   8.8000000e+00   1.6273472e-01
   8.9000000e+00   1.5584132e-01
   9.0000000e+00   1.4911315e-01
   9.1000000e+00   1.4255164e-01
   9.2000000e+00   1.3615807e-01
   9.3000000e+00   1.2993351e-01
   9.4000000e+00   1.2387882e-01
   9.5000000e+00   1.1799468e-01
   9.6000000e+00   1.1228156e-01
   9.7000000e+00   1.0673971e-01
   9.8000000e+00   1.0136918e-01
   9.9000000e+00   9.6169816e-02
   1.0000000e+01   9.1141229e-02
   1.0100000e+01   8.6282826e-02
   1.0200000e+01   8.1593798e-02
   1.0300000e+01   7.7073120e-02
   1.0400000e+01   7.2719554e-02
   1.0500000e+01   6.8531649e-02
   1.0600000e+01   6.4507747e-02
   1.0700000e+01   6.0645984e-02
   1.0800000e+01   5.6944295e-02
   1.0900000e+01   5.3400418e-02
   1.1000000e+01   5.0011902e-02
   1.1100000e+01   4.6776112e-02
   1.1200000e+01   4.3690235e-02
   1.1300000e+01   4.0751292e-02
   1.1400000e+01   3.7956141e-02
   1.1500000e+01   3.5301492e-02
   1.1600000e+01   3.2783911e-02
   1.1700000e+01   3.0399835e-02
   1.1800000e+01   2.8145584e-02
   1.1900000e+01   2.6017366e-02
   1.2000000e+01   2.4011295e-02
   1.2100000e+01   2.2123400e-02
   1.2200000e+01   2.0349641e-02
   1.2300000e+01   1.8685915e-02
   1.2400000e+01   1.7128078e-02
   1.2500000e+01   1.5671949e-02
   1.2600000e+01   1.4313332e-02
   1.2700000e+01   1.3048020e-02
   1.2800000e+01   1.1871814e-02
   1.2900000e+01   1.0780534e-02
   1.3000000e+01   9.7700302e-03
   1.3100000e+01   8.8361952e-03
   1.3200000e+01   7.9749769e-03
   1.3300000e+01   7.1823881e-03
   1.3400000e+01   6.4545173e-03
   1.3500000e+01   5.7875387e-03
   1.3600000e+01   5.1777208e-03
   1.3700000e+01   4.6214351e-03
   1.3800000e+01   4.1151635e-03
   1.3900000e+01   3.6555054e-03
   1.4000000e+01   3.2391828e-03
   1.4100000e+01   2.8630464e-03
   1.4200000e+01   2.5240790e-03
   1.4300000e+01   2.2193989e-03
   1.4400000e+01   1.9462628e-03
   1.4500000e+01   1.7020668e-03
   1.4600000e+01   1.4843474e-03
   1.4700000e+01   1.2907814e-03
   1.4800000e+01   1.1191851e-03
   1.4900000e+01   9.6751228e-04
   1.5000000e+01   8.3385261e-04
   1.5100000e+01   7.1642817e-04
   1.5200000e+01   6.1359012e-04
   1.5300000e+01   5.2381468e-04
   1.5400000e+01   4.4569865e-04
   1.5500000e+01   3.7795447e-04
   1.5600000e+01   3.1940506e-04
   1.5700000e+01   2.6897836e-04
   1.5800000e+01   2.2570158e-04
   1.5900000e+01   1.8869549e-04
   1.6000000e+01   1.5716848e-04
   1.6100000e+01   1.3041069e-04
   1.6200000e+01   1.0778813e-04
   1.6300000e+01   8.8736892e-05
   1.6400000e+01   7.2757548e-05
   1.6500000e+01   5.9409626e-05
   1.6600000e+01   4.8306355e-05
   1.6700000e+01   3.9109616e-05
   1.6800000e+01   3.1525151e-05
   1.6900000e+01   2.5298048e-05
   1.7000000e+01   2.0208511e-05
   1.7100000e+01   1.6067921e-05
   1.7200000e+01   1.2715196e-05
   1.7300000e+01   1.0013450e-05
   1.7400000e+01   7.8469406e-06
   1.7500000e+01   6.1183014e-06
   1.7600000e+01   4.7460525e-06
   1.7700000e+01   3.6623680e-06
   1.7800000e+01   2.8110924e-06
   1.7900000e+01   2.1459873e-06
   1.8000000e+01   1.6291933e-06
   1.8100000e+01   1.2298872e-06
   1.8200000e+01   9.2312013e-07
   1.8300000e+01   6.8881691e-07
   1.8400000e+01   5.1092083e-07
   1.8500000e+01   3.7666779e-07
   1.8600000e+01   2.7597422e-07
   1.8700000e+01   2.0092455e-07
   1.8800000e+01   1.4534511e-07
   1.8900000e+01   1.0445241e-07
   1.9000000e+01   7.4564823e-08
   1.9100000e+01   5.2868012e-08
   1.9200000e+01   3.7225502e-08
   1.9300000e+01   2.6026810e-08
   1.9400000e+01   1.8066641e-08
   1.9500000e+01   1.2449511e-08
   1.9600000e+01   8.5150438e-09
   1.9700000e+01   5.7799160e-09
   1.9800000e+01   3.8930989e-09
   1.9900000e+01   2.6016371e-09
   2.0000000e+01   1.7246951e-09
   2.0100000e+01   1.1340391e-09
   2.0200000e+01   7.3948320e-10
   2.0300000e+01   4.7813035e-10
   2.0400000e+01   3.0648824e-10
   2.0500000e+01   1.9474269e-10
   2.0600000e+01   1.2263577e-10
   2.0700000e+01   7.6526007e-11
   2.0800000e+01   4.7311026e-11
   2.0900000e+01   2.8973496e-11
   2.1000000e+01   1.7573029e-11
   2.1100000e+01   1.0554060e-11
   2.1200000e+01   6.2753466e-12
   2.1300000e+01   3.6933205e-12
   2.1400000e+01   2.1511517e-12
   2.1500000e+01   1.2396846e-12
   2.1600000e+01   7.0671842e-13
   2.1700000e+01   3.9845839e-13
   2.1800000e+01   2.2213889e-13
   2.1900000e+01   1.2242559e-13
   2.2000000e+01   6.6684323e-14
   2.2100000e+01   3.5890062e-14
   2.2200000e+01   1.9081626e-14
   2.2300000e+01   1.0019262e-14
   2.2400000e+01   5.1942197e-15
   2.2500000e+01   2.6579731e-15
   2.2600000e+01   1.3421599e-15
   2.2700000e+01   6.6858273e-16
   2.2800000e+01   3.2845289e-16
   2.2900000e+01   1.5908295e-16
   2.3000000e+01   7.5939555e-17
   2.3100000e+01   3.5716015e-17
   2.3200000e+01   1.6544762e-17
   2.3300000e+01   7.5458425e-18
   2.3400000e+01   3.3872463e-18
   2.3500000e+01   1.4959413e-18
   2.3600000e+01   6.4974454e-19
   2.3700000e+01   2.7743232e-19
   2.3800000e+01   1.1640675e-19
   2.3900000e+01   4.7975612e-20
   2.4000000e+01   1.9413001e-20
   2.4100000e+01   7.7089828e-21
   2.4200000e+01   3.0028247e-21
   2.4300000e+01   1.1467831e-21
   2.4400000e+01   4.2917507e-22
   2.4500000e+01   1.5731369e-22
   2.4600000e+01   5.6447890e-23
   2.4700000e+01   1.9817177e-23
   2.4800000e+01   6.8030824e-24
   2.4900000e+01   2.2823894e-24
   2.5000000e+01   7.4788919e-25
   2.5100000e+01   2.3921307e-25
   2.5200000e+01   7.4638421e-26
   2.5300000e+01   2.2703501e-26
   2.5400000e+01   6.7280950e-27
   2.5500000e+01   1.9411965e-27
   2.5600000e+01   5.4491310e-28
   2.5700000e+01   1.4871705e-28
   2.5800000e+01   3.9432879e-29
   2.5900000e+01   1.0150837e-29
   2.6000000e+01   2.5349263e-30
   2.6100000e+01   6.1364376e-31
   2.6200000e+01   1.4388484e-31
   2.6300000e+01   3.2652360e-32
   2.6400000e+01   7.1657335e-33
   2.6500000e+01   1.5194683e-33
   2.6600000e+01   3.1105587e-34
   2.6700000e+01   6.1422025e-35
   2.6800000e+01   1.1688647e-35
   2.6900000e+01   2.1417377e-36
   2.7000000e+01   3.7751095e-37
   2.7100000e+01   6.3950685e-38
   2.7200000e+01   1.0401496e-38
   2.7300000e+01   1.6227637e-39
   2.7400000e+01   2.4259880e-40
   2.7500000e+01   3.4717762e-41
   2.7600000e+01   4.7510656e-42
   2.7700000e+01   6.2107407e-43
   2.7800000e+01   7.7470400e-44
   2.7900000e+01   9.2105390e-45
   2.8000000e+01   1.0425515e-45
   2.8100000e+01   1.1221964e-46
   2.8200000e+01   1.1473180e-47
   2.8300000e+01   1.1127963e-48
   2.8400000e+01   1.0226480e-49
   2.8500000e+01   8.8933466e-51
   2.8600000e+01   7.3092087e-52
   2.8700000e+01   5.6697857e-53
   2.8800000e+01   4.1453978e-54
   2.8900000e+01   2.8527780e-55
   2.9000000e+01   1.8452587e-56
   2.9100000e+01   1.1202256e-57
   2.9200000e+01   6.3733792e-59
   2.9300000e+01   3.3930681e-60
   2.9400000e+01   1.6877240e-61
   2.9500000e+01   7.8308399e-63
   2.9600000e+01   3.3838389e-64
   2.9700000e+01   1.3595199e-65
   2.9800000e+01   5.0699024e-67
   2.9900000e+01   1.7518559e-68
   3.0000000e+01   5.5990093e-70
   3.0100000e+01   1.6521499e-71
   3.0200000e+01   4.4926894e-73
   3.0300000e+01   1.1237160e-74
   3.0400000e+01   2.5802124e-76
   3.0500000e+01   5.4279884e-78
   3.0600000e+01   1.0440535e-79
   3.0700000e+01   1.8323245e-81
   3.0800000e+01   2.9278721e-83
   3.0900000e+01   4.2503507e-85
   3.1000000e+01   5.5930826e-87
   3.1100000e+01   6.6564063e-89
   3.1200000e+01   7.1478564e-91
   3.1300000e+01   6.9090911e-93
   3.1400000e+01   5.9967047e-95
   3.1500000e+01   4.6619098e-97
   3.1600000e+01   3.2378898e-99
   3.1700000e+01  2.0038670e-101
   3.1800000e+01  1.1020962e-103
   3.1900000e+01  5.3718250e-106
   3.2000000e+01  2.3139621e-108
   3.2100000e+01  8.7836394e-111
   3.2200000e+01  2.9295396e-113
   3.2300000e+01  8.5590162e-116
   3.2400000e+01  2.1837879e-118
   3.2500000e+01  4.8505452e-121
   3.2600000e+01  9.3489656e-124
   3.2700000e+01  1.5584621e-126
   3.2800000e+01  2.2393499e-129
   3.2900000e+01  2.7640113e-132
   3.3000000e+01  2.9202089e-135
   3.3100000e+01  2.6313130e-138
   3.3200000e+01  2.0146851e-141
   3.3300000e+01  1.3057857e-144
   3.3400000e+01  7.1364512e-148
   3.3500000e+01  3.2757791e-151
   3.3600000e+01  1.2577804e-154
   3.3700000e+01  4.0229789e-158
   3.3800000e+01  1.0673233e-161
   3.3900000e+01  2.3386166e-165
   3.4000000e+01  4.2131034e-169
   3.4100000e+01  6.2121993e-173
   3.4200000e+01  7.4621267e-177
   3.4300000e+01  7.2674211e-181
   3.4400000e+01  5.7105314e-185
   3.4500000e+01  3.6022981e-189
   3.4600000e+01  1.8149615e-193
   3.4700000e+01  7.2655011e-198
   3.4800000e+01  2.2985120e-202
   3.4900000e+01  5.7151714e-207
   3.5000000e+01  1.1106460e-211
   3.5100000e+01  1.6772263e-216
   3.5200000e+01  1.9567021e-221
   3.5300000e+01  1.7529219e-226
   3.5400000e+01  1.1984835e-231
   3.5500000e+01  6.2143769e-237
   3.5600000e+01  2.4280616e-242
   3.5700000e+01  7.1015573e-248
   3.5800000e+01  1.5443566e-253
   3.5900000e+01  2.4799428e-259
   3.6000000e+01  2.9198847e-265
   3.6100000e+01  2.5025231e-271
   3.6200000e+01  1.5497580e-277
   3.6300000e+01  6.8822939e-284
   3.6400000e+01  2.1748007e-290
   3.6500000e+01  4.8515175e-297
   3.6600000e+01  7.5784826e-304
   3.6700000e+01  8.2210247e-311
   3.6800000e+01  6.1406876e-318
   3.6900000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.7100000e+01   0.0000000e+00
   3.7200000e+01   0.0000000e+00
   3.7300000e+01   0.0000000e+00
   3.7400000e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.7600000e+01   0.0000000e+00
   3.7700000e+01   0.0000000e+00
   3.7800000e+01   0.0000000e+00
   3.7900000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8100000e+01   0.0000000e+00
   3.8200000e+01   0.0000000e+00
   3.8300000e+01   0.0000000e+00
   3.8400000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.8600000e+01   0.0000000e+00
   3.8700000e+01   0.0000000e+00
   3.8800000e+01   0.0000000e+00
   3.8900000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9100000e+01   0.0000000e+00
   3.9200000e+01   0.0000000e+00
   3.9300000e+01   0.0000000e+00
   3.9400000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   3.9600000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   3.9800000e+01   0.0000000e+00
   3.9900000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0100000e+01   0.0000000e+00
   4.0200000e+01   0.0000000e+00
   4.0300000e+01   0.0000000e+00
   4.0400000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.0600000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.0800000e+01   0.0000000e+00
   4.0900000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1100000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1300000e+01   0.0000000e+00
   4.1400000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.1600000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.1800000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep2_8.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   9.9991681e-01
   4.3000000e+00   9.9002314e-01
   4.4000000e+00   9.8006867e-01
   4.5000000e+00   9.7005427e-01
   4.6000000e+00   9.5998086e-01
   4.7000000e+00   9.4984944e-01
   4.8000000e+00   9.3966104e-01
   4.9000000e+00   9.2941673e-01
   5.0000000e+00   9.1911766e-01
   5.1000000e+00   9.0876503e-01
   5.2000000e+00   8.9836009e-01
   5.3000000e+00   8.8790414e-01
   5.4000000e+00   8.7739855e-01
   5.5000000e+00   8.6684475e-01
   5.6000000e+00   8.5624423e-01
   5.7000000e+00   8.4559854e-01
   5.8000000e+00   8.3490928e-01
   5.9000000e+00   8.2417813e-01
   6.0000000e+00   8.1340683e-01
   6.1000000e+00   8.0259719e-01
   6.2000000e+00   7.9175107e-01
   6.3000000e+00   7.8087040e-01
   6.4000000e+00   7.6995720e-01
   6.5000000e+00   7.5901353e-01
   6.6000000e+00   7.4804153e-01
   6.7000000e+00   7.3704340e-01
   6.8000000e+00   7.2602143e-01
   6.9000000e+00   7.1497796e-01
   7.0000000e+00   7.0391540e-01
   7.1000000e+00   6.9283625e-01
   7.2000000e+00   6.8174304e-01
   7.3000000e+00   6.7063842e-01
   7.4000000e+00   6.5952507e-01
   7.5000000e+00   6.4840575e-01
   7.6000000e+00   6.3728329e-01
   7.7000000e+00   6.2616060e-01
   7.8000000e+00   6.1504063e-01
   7.9000000e+00   6.0392643e-01
   8.0000000e+00   5.9282108e-01
   8.1000000e+00   5.8172775e-01
   8.2000000e+00   5.7064967e-01
   8.3000000e+00   5.5959012e-01
   8.4000000e+00   5.4855244e-01
   8.5000000e+00   5.3754005e-01
   8.6000000e+00   5.2655639e-01
   8.7000000e+00   5.1560498e-01
   8.8000000e+00   5.0468938e-01
   8.9000000e+00   4.9381322e-01
   9.0000000e+00   4.8298013e-01
   9.1000000e+00   4.7219383e-01
   9.2000000e+00   4.6145806e-01
   9.3000000e+00   4.5077658e-01
   9.4000000e+00   4.4015321e-01
   9.5000000e+00   4.2959179e-01
   9.6000000e+00   4.1909617e-01
   9.7000000e+00   4.0867023e-01
   9.8000000e+00   3.9831787e-01
   9.9000000e+00   3.8804300e-01
   1.0000000e+01   3.7784952e-01
   1.0100000e+01   3.6774134e-01
   1.0200000e+01   3.5772238e-01
   1.0300000e+01   3.4779652e-01
   1.0400000e+01   3.3796765e-01
   1.0500000e+01   3.2823961e-01
   1.0600000e+01   3.1861623e-01
   1.0700000e+01   3.0910131e-01
   1.0800000e+01   2.9969857e-01
   1.0900000e+01   2.9041174e-01
   1.1000000e+01   2.8124443e-01
   1.1100000e+01   2.7220023e-01
   1.1200000e+01   2.6328265e-01
   1.1300000e+01   2.5449511e-01
   1.1400000e+01   2.4584096e-01
   1.1500000e+01   2.3732345e-01
   1.1600000e+01   2.2894572e-01
   1.1700000e+01   2.2071082e-01
   1.1800000e+01   2.1262167e-01
   1.1900000e+01   2.0468107e-01
   1.2000000e+01   1.9689171e-01
   1.2100000e+01   1.8925611e-01
   1.2200000e+01   1.8177667e-01
   1.2300000e+01   1.7445562e-01
   1.2400000e+01   1.6729505e-01
   1.2500000e+01   1.6029686e-01
   1.2600000e+01   1.5346281e-01
   1.2700000e+01   1.4679445e-01
   1.2800000e+01   1.4029318e-01
   1.2900000e+01   1.3396017e-01
   1.3000000e+01   1.2779644e-01
   1.3100000e+01   1.2180278e-01
   1.3200000e+01   1.1597979e-01
   1.3300000e+01   1.1032787e-01
   1.3400000e+01   1.0484719e-01
   1.3500000e+01   9.9537737e-02
   1.3600000e+01   9.4399258e-02
   1.3700000e+01   8.9431302e-02
   1.3800000e+01   8.4633198e-02
   1.3900000e+01   8.0004059e-02
   1.4000000e+01   7.5542785e-02
   1.4100000e+01   7.1248064e-02
   1.4200000e+01   6.7118372e-02
   1.4300000e+01   6.3151979e-02
   1.4400000e+01   5.9346950e-02
   1.4500000e+01   5.5701152e-02
   1.4600000e+01   5.2212257e-02
   1.4700000e+01   4.8877751e-02
   1.4800000e+01   4.5694936e-02
   1.4900000e+01   4.2660944e-02
   1.5000000e+01   3.9772738e-02
   1.5100000e+01   3.7027127e-02
   1.5200000e+01   3.4420772e-02
   1.5300000e+01   3.1950195e-02
   1.5400000e+01   2.9611796e-02
   1.5500000e+01   2.7401854e-02
   1.5600000e+01   2.5316549e-02
   1.5700000e+01   2.3351967e-02
   1.5800000e+01   2.1504115e-02
   1.5900000e+01   1.9768932e-02
   1.6000000e+01   1.8142305e-02
   1.6100000e+01   1.6620079e-02
   1.6200000e+01   1.5198070e-02
   1.6300000e+01   1.3872080e-02
   1.6400000e+01   1.2637907e-02
   1.6500000e+01   1.1491363e-02
   1.6600000e+01   1.0428278e-02
   1.6700000e+01   9.4445212e-03
   1.6800000e+01   8.5360065e-03
   1.6900000e+01   7.6987063e-03
   1.7000000e+01   6.9286620e-03
   1.7100000e+01   6.2219938e-03
   1.7200000e+01   5.5749106e-03
   1.7300000e+01   4.9837186e-03
   1.7400000e+01   4.4448292e-03
   1.7500000e+01   3.9547668e-03
   1.7600000e+01   3.5101747e-03
   1.7700000e+01   3.1078210e-03
   1.7800000e+01   2.7446033e-03
   1.7900000e+01   2.4175524e-03
   1.8000000e+01   2.1238357e-03
   1.8100000e+01   1.8607589e-03
   1.8200000e+01   1.6257675e-03
   1.8300000e+01   1.4164471e-03
   1.8400000e+01   1.2305234e-03
   1.8500000e+01   1.0658605e-03
   1.8600000e+01   9.2045973e-04
   1.8700000e+01   7.9245662e-04
   1.8800000e+01   6.8011808e-04
   1.8900000e+01   5.8183860e-04
   1.9000000e+01   4.9613610e-04
   1.9100000e+01   4.2164735e-04
   1.9200000e+01   3.5712290e-04
   1.9300000e+01   3.0142189e-04
   1.9400000e+01   2.5350644e-04
   1.9500000e+01   2.1243598e-04
   1.9600000e+01   1.7736143e-04
   1.9700000e+01   1.4751929e-04
   1.9800000e+01   1.2222580e-04
   1.9900000e+01   1.0087106e-04
   2.0000000e+01   8.2913356e-05
   2.0100000e+01   6.7873547e-05
   2.0200000e+01   5.5329656e-05
   2.0300000e+01   4.4911683e-05
   2.0400000e+01   3.6296645e-05
   2.0500000e+01   2.9203882e-05
   2.0600000e+01   2.3390640e-05
   2.0700000e+01   1.8647936e-05
   2.0800000e+01   1.4796724e-05
   2.0900000e+01   1.1684356e-05
   2.1000000e+01   9.1813366e-06
   2.1100000e+01   7.1783678e-06
   2.1200000e+01   5.5836754e-06
   2.1300000e+01   4.3206043e-06
   2.1400000e+01   3.3254707e-06
   2.1500000e+01   2.5456558e-06
   2.1600000e+01   1.9379251e-06
   2.1700000e+01   1.4669559e-06
   2.1800000e+01   1.1040560e-06
   2.1900000e+01   8.2605596e-07
   2.2000000e+01   6.1435821e-07
   2.2100000e+01   4.5412602e-07
   2.2200000e+01   3.3359646e-07
   2.2300000e+01   2.4350269e-07
   2.2400000e+01   1.7659136e-07
   2.2500000e+01   1.2722243e-07
   2.2600000e+01   9.1039690e-08
   2.2700000e+01   6.4701465e-08
   2.2800000e+01   4.5662135e-08
   2.2900000e+01   3.1996217e-08
   2.3000000e+01   2.2257789e-08
   2.3100000e+01   1.5369017e-08
   2.3200000e+01   1.0532455e-08
   2.3300000e+01   7.1625947e-09
   2.3400000e+01   4.8328711e-09
   2.3500000e+01   3.2349679e-09
   2.3600000e+01   2.1478281e-09
   2.3700000e+01   1.4142548e-09
   2.3800000e+01   9.2339432e-10
   2.3900000e+01   5.9773665e-10
   2.4000000e+01   3.8355387e-10
   2.4100000e+01   2.4393056e-10
   2.4200000e+01   1.5372972e-10
   2.4300000e+01   9.5990547e-11
   2.4400000e+01   5.9375070e-11
   2.4500000e+01   3.6375553e-11
   2.4600000e+01   2.2068271e-11
   2.4700000e+01   1.3255690e-11
   2.4800000e+01   7.8819245e-12
   2.4900000e+01   4.6384964e-12
   2.5000000e+01   2.7011870e-12
   2.5100000e+01   1.5562535e-12
   2.5200000e+01   8.8688682e-13
   2.5300000e+01   4.9983912e-13
   2.5400000e+01   2.7853283e-13
   2.5500000e+01   1.5343143e-13
   2.5600000e+01   8.3531324e-14
   2.5700000e+01   4.4934954e-14
   2.5800000e+01   2.3879167e-14
   2.5900000e+01   1.2532886e-14
   2.6000000e+01   6.4949243e-15
   2.6100000e+01   3.3226061e-15
   2.6200000e+01   1.6774614e-15
   2.6300000e+01   8.3556164e-16
   2.6400000e+01   4.1052174e-16
   2.6500000e+01   1.9888440e-16
   2.6600000e+01   9.4982355e-17
   2.6700000e+01   4.4702204e-17
   2.6800000e+01   2.0726215e-17
   2.6900000e+01   9.4639473e-18
   2.7000000e+01   4.2543857e-18
   2.7100000e+01   1.8821713e-18
   2.7200000e+01   8.1917965e-19
   2.7300000e+01   3.5061545e-19
   2.7400000e+01   1.4751737e-19
   2.7500000e+01   6.0987076e-20
   2.7600000e+01   2.4764595e-20
   2.7700000e+01   9.8726434e-21
   2.7800000e+01   3.8623198e-21
   2.7900000e+01   1.4820846e-21
   2.8000000e+01   5.5756920e-22
   2.8100000e+01   2.0554654e-22
   2.8200000e+01   7.4213907e-23
   2.8300000e+01   2.6229844e-23
   2.8400000e+01   9.0699825e-24
   2.8500000e+01   3.0667326e-24
   2.8600000e+01   1.0133416e-24
   2.8700000e+01   3.2703289e-25
   2.8800000e+01   1.0301985e-25
   2.8900000e+01   3.1657451e-26
   2.9000000e+01   9.4837743e-27
   2.9100000e+01   2.7679265e-27
   2.9200000e+01   7.8651469e-28
   2.9300000e+01   2.1744123e-28
   2.9400000e+01   5.8446217e-29
   2.9500000e+01   1.5262999e-29
   2.9600000e+01   3.8696749e-30
   2.9700000e+01   9.5177666e-31
   2.9800000e+01   2.2692842e-31
   2.9900000e+01   5.2407774e-32
   3.0000000e+01   1.1714062e-32
   3.0100000e+01   2.5320282e-33
   3.0200000e+01   5.2882866e-34
   3.0300000e+01   1.0662893e-34
   3.0400000e+01   2.0738088e-35
   3.0500000e+01   3.8869383e-36
   3.0600000e+01   7.0144720e-37
   3.0700000e+01   1.2176579e-37
   3.0800000e+01   2.0313477e-38
   3.0900000e+01   3.2534844e-39
   3.1000000e+01   4.9978856e-40
   3.1100000e+01   7.3562304e-41
   3.1200000e+01   1.0363455e-41
   3.1300000e+01   1.3959607e-42
   3.1400000e+01   1.7959336e-43
   3.1500000e+01   2.2043211e-44
   3.1600000e+01   2.5783126e-45
   3.1700000e+01   2.8705849e-46
   3.1800000e+01   3.0385503e-47
   3.1900000e+01   3.0542154e-48
   3.2000000e+01   2.9116196e-49
   3.2100000e+01   2.6292034e-50
   3.2200000e+01   2.2459971e-51
   3.2300000e+01   1.8126679e-52
   3.2400000e+01   1.3802803e-53
   3.2500000e+01   9.9028316e-55
   3.2600000e+01   6.6847378e-56
   3.2700000e+01   4.2395373e-57
   3.2800000e+01   2.5224579e-58
   3.2900000e+01   1.4058817e-59
   3.3000000e+01   7.3286908e-61
   3.3100000e+01   3.5675912e-62
   3.3200000e+01   1.6191899e-63
   3.3300000e+01   6.8404021e-65
   3.3400000e+01   2.6853294e-66
   3.3500000e+01   9.7791239e-68
   3.3600000e+01   3.2978135e-69
   3.3700000e+01   1.0280066e-70
   3.3800000e+01   2.9567283e-72
   3.3900000e+01   7.8317054e-74
   3.4000000e+01   1.9067582e-75
   3.4100000e+01   4.2586798e-77
   3.4200000e+01   8.7080411e-79
   3.4300000e+01   1.6268141e-80
   3.4400000e+01   2.7708473e-82
   3.4500000e+01   4.2934704e-84
   3.4600000e+01   6.0390405e-86
   3.4700000e+01   7.6932739e-88
   3.4800000e+01   8.8559606e-90
   3.4900000e+01   9.1900017e-92
   3.5000000e+01   8.5763267e-94
   3.5100000e+01   7.1799076e-96
   3.5200000e+01   5.3786000e-98
   3.5300000e+01  3.5960687e-100
   3.5400000e+01  2.1401509e-102
   3.5500000e+01  1.1306835e-104
   3.5600000e+01  5.2882647e-107
   3.5700000e+01  2.1833727e-109
   3.5800000e+01  7.9345736e-112
   3.5900000e+01  2.5305179e-114
   3.6000000e+01  7.0609697e-117
   3.6100000e+01  1.7184491e-119
   3.6200000e+01  3.6361615e-122
   3.6300000e+01  6.6675824e-125
   3.6400000e+01  1.0560001e-127
   3.6500000e+01  1.4396198e-130
   3.6600000e+01  1.6834616e-133
   3.6700000e+01  1.6825897e-136
   3.6800000e+01  1.4321377e-139
   3.6900000e+01  1.0341837e-142
   3.7000000e+01  6.3118125e-146
   3.7100000e+01  3.2430394e-149
   3.7200000e+01  1.3971749e-152
   3.7300000e+01  5.0265254e-156
   3.7400000e+01  1.5037655e-159
   3.7500000e+01  3.7249599e-163
   3.7600000e+01  7.6064680e-167
   3.7700000e+01  1.2747077e-170
   3.7800000e+01  1.7450385e-174
   3.7900000e+01  1.9423181e-178
   3.8000000e+01  1.7492952e-182
   3.8100000e+01  1.2685013e-186
   3.8200000e+01  7.3690525e-191
   3.8300000e+01  3.4117877e-195
   3.8400000e+01  1.2522944e-199
   3.8500000e+01  3.6243990e-204
   3.8600000e+01  8.2255881e-209
   3.8700000e+01  1.4555919e-213
   3.8800000e+01  1.9968112e-218
   3.8900000e+01  2.1109770e-223
   3.9000000e+01  1.7093991e-228
   3.9100000e+01  1.0537072e-233
   3.9200000e+01  4.9130711e-239
   3.9300000e+01  1.7215463e-244
   3.9400000e+01  4.5032601e-250
   3.9500000e+01  8.7341531e-256
   3.9600000e+01  1.2473086e-261
   3.9700000e+01  1.3022364e-267
   3.9800000e+01  9.8673340e-274
   3.9900000e+01  5.3859384e-280
   4.0000000e+01  2.1016309e-286
   4.0100000e+01  5.8168749e-293
   4.0200000e+01  1.1328874e-299
   4.0300000e+01  1.5398990e-306
   4.0400000e+01  1.4486650e-313
   4.0500000e+01  9.3526627e-321
   4.0600000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.0800000e+01   0.0000000e+00
   4.0900000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1100000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1300000e+01   0.0000000e+00
   4.1400000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.1600000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.1800000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep3_24.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5400000e+01   9.9536900e-01
   1.5500000e+01   9.8544770e-01
   1.5600000e+01   9.7546602e-01
   1.5700000e+01   9.6542484e-01
   1.5800000e+01   9.5532513e-01
   1.5900000e+01   9.4516788e-01
   1.6000000e+01   9.3495416e-01
   1.6100000e+01   9.2468508e-01
   1.6200000e+01   9.1436180e-01
   1.6300000e+01   9.0398554e-01
   1.6400000e+01   8.9355759e-01
   1.6500000e+01   8.8307927e-01
   1.6600000e+01   8.7255198e-01
   1.6700000e+01   8.6197718e-01
   1.6800000e+01   8.5135638e-01
   1.6900000e+01   8.4069116e-01
   1.7000000e+01   8.2998317e-01
   1.7100000e+01   8.1923409e-01
   1.7200000e+01   8.0844571e-01
   1.7300000e+01   7.9761986e-01
   1.7400000e+01   7.8675843e-01
   1.7500000e+01   7.7586339e-01
   1.7600000e+01   7.6493678e-01
   1.7700000e+01   7.5398070e-01
   1.7800000e+01   7.4299732e-01
   1.7900000e+01   7.3198888e-01
   1.8000000e+01   7.2095769e-01
   1.8100000e+01   7.0990612e-01
   1.8200000e+01   6.9883662e-01
   1.8300000e+01   6.8775170e-01
   1.8400000e+01   6.7665396e-01
   1.8500000e+01   6.6554605e-01
   1.8600000e+01   6.5443070e-01
   1.8700000e+01   6.4331069e-01
   1.8800000e+01   6.3218889e-01
   1.8900000e+01   6.2106823e-01
   1.9000000e+01   6.0995171e-01
   1.9100000e+01   5.9884238e-01
   1.9200000e+01   5.8774337e-01
   1.9300000e+01   5.7665788e-01
   1.9400000e+01   5.6558915e-01
   1.9500000e+01   5.5454050e-01
   1.9600000e+01   5.4351530e-01
   1.9700000e+01   5.3251698e-01
   1.9800000e+01   5.2154901e-01
   1.9900000e+01   5.1061495e-01
   2.0000000e+01   4.9971836e-01
   2.0100000e+01   4.8886288e-01
   2.0200000e+01   4.7805220e-01
   2.0300000e+01   4.6729002e-01
   2.0400000e+01   4.5658011e-01
   2.0500000e+01   4.4592624e-01
   2.0600000e+01   4.3533225e-01
   2.0700000e+01   4.2480197e-01
   2.0800000e+01   4.1433928e-01
   2.0900000e+01   4.0394807e-01
   2.1000000e+01   3.9363222e-01
   2.1100000e+01   3.8339564e-01
   2.1200000e+01   3.7324225e-01
   2.1300000e+01   3.6317596e-01
   2.1400000e+01   3.5320065e-01
   2.1500000e+01   3.4332022e-01
   2.1600000e+01   3.3353853e-01
   2.1700000e+01   3.2385942e-01
   2.1800000e+01   3.1428669e-01
   2.1900000e+01   3.0482412e-01
   2.2000000e+01   2.9547542e-01
   2.2100000e+01   2.8624427e-01
   2.2200000e+01   2.7713427e-01
   2.2300000e+01   2.6814897e-01
   2.2400000e+01   2.5929183e-01
   2.2500000e+01   2.5056624e-01
   2.2600000e+01   2.4197550e-01
   2.2700000e+01   2.3352281e-01
   2.2800000e+01   2.2521127e-01
   2.2900000e+01   2.1704387e-01
   2.3000000e+01   2.0902347e-01
   2.3100000e+01   2.0115281e-01
   2.3200000e+01   1.9343451e-01
   2.3300000e+01   1.8587103e-01
   2.3400000e+01   1.7846469e-01
   2.3500000e+01   1.7121766e-01
   2.3600000e+01   1.6413193e-01
   2.3700000e+01   1.5720934e-01
   2.3800000e+01   1.5045155e-01
   2.3900000e+01   1.4386005e-01
   2.4000000e+01   1.3743612e-01
   2.4100000e+01   1.3118087e-01
   2.4200000e+01   1.2509521e-01
   2.4300000e+01   1.1917984e-01
   2.4400000e+01   1.1343527e-01
   2.4500000e+01   1.0786179e-01
   2.4600000e+01   1.0245949e-01
   2.4700000e+01   9.7228242e-02
   2.4800000e+01   9.2167709e-02
   2.4900000e+01   8.7277335e-02
   2.5000000e+01   8.2556352e-02
   2.5100000e+01   7.8003774e-02
   2.5200000e+01   7.3618405e-02
   2.5300000e+01   6.9398837e-02
   2.5400000e+01   6.5343453e-02
   2.5500000e+01   6.1450429e-02
   2.5600000e+01   5.7717741e-02
   2.5700000e+01   5.4143169e-02
   2.5800000e+01   5.0724301e-02
   2.5900000e+01   4.7458540e-02
   2.6000000e+01   4.4343113e-02
   2.6100000e+01   4.1375077e-02
   2.6200000e+01   3.8551326e-02
   2.6300000e+01   3.5868605e-02
   2.6400000e+01   3.3323513e-02
   2.6500000e+01   3.0912520e-02
   2.6600000e+01   2.8631972e-02
   2.6700000e+01   2.6478108e-02
   2.6800000e+01   2.4447066e-02
   2.6900000e+01   2.2534900e-02
   2.7000000e+01   2.0737590e-02
   2.7100000e+01   1.9051053e-02
   2.7200000e+01   1.7471161e-02
   2.7300000e+01   1.5993749e-02
   2.7400000e+01   1.4614630e-02
   2.7500000e+01   1.3329607e-02
   2.7600000e+01   1.2134488e-02
   2.7700000e+01   1.1025097e-02
   2.7800000e+01   9.9972849e-03
   2.7900000e+01   9.0469436e-03
   2.8000000e+01   8.1700170e-03
   2.8100000e+01   7.3625120e-03
   2.8200000e+01   6.6205083e-03
   2.8300000e+01   5.9401694e-03
   2.8400000e+01   5.3177506e-03
   2.8500000e+01   4.7496084e-03
   2.8600000e+01   4.2322076e-03
   2.8700000e+01   3.7621286e-03
   2.8800000e+01   3.3360732e-03
   2.8900000e+01   2.9508698e-03
   2.9000000e+01   2.6034779e-03
   2.9100000e+01   2.2909914e-03
   2.9200000e+01   2.0106414e-03
   2.9300000e+01   1.7597979e-03
   2.9400000e+01   1.5359704e-03
   2.9500000e+01   1.3368084e-03
   2.9600000e+01   1.1601006e-03
   2.9700000e+01   1.0037733e-03
   2.9800000e+01   8.6588858e-04
   2.9900000e+01   7.4464111e-04
   3.0000000e+01   6.3835517e-04
   3.0100000e+01   5.4548061e-04
   3.0200000e+01   4.6458849e-04
   3.0300000e+01   3.9436630e-04
   3.0400000e+01   3.3361289e-04
   3.0500000e+01   2.8123308e-04
   3.0600000e+01   2.3623202e-04
   3.0700000e+01   1.9770951e-04
   3.0800000e+01   1.6485412e-04
   3.0900000e+01   1.3693734e-04
   3.1000000e+01   1.1330771e-04
   3.1100000e+01   9.3385120e-05
   3.1200000e+01   7.6655072e-05
   3.1300000e+01   6.2663236e-05
   3.1400000e+01   5.1010136e-05
   3.1500000e+01   4.1346066e-05
   3.1600000e+01   3.3366261e-05
   3.1700000e+01   2.6806332e-05
   3.1800000e+01   2.1437980e-05
   3.1900000e+01   1.7065001e-05
   3.2000000e+01   1.3519584e-05
   3.2100000e+01   1.0658908e-05
   3.2200000e+01   8.3620248e-06
   3.2300000e+01   6.5270320e-06
   3.2400000e+01   5.0685171e-06
   3.2500000e+01   3.9152679e-06
   3.2600000e+01   3.0082302e-06
   3.2700000e+01   2.2987006e-06
   3.2800000e+01   1.7467363e-06
   3.2900000e+01   1.3197655e-06
   3.3000000e+01   9.9138128e-07
   3.3100000e+01   7.4030063e-07
   3.3200000e+01   5.4947385e-07
   3.3300000e+01   4.0532597e-07
   3.3400000e+01   2.9711617e-07
   3.3500000e+01   2.1640013e-07
   3.3600000e+01   1.5658203e-07
   3.3700000e+01   1.1254396e-07
   3.3800000e+01   8.0341489e-08
   3.3900000e+01   5.6955456e-08
   3.4000000e+01   4.0091078e-08
   3.4100000e+01   2.8016570e-08
   3.4200000e+01   1.9434513e-08
   3.4300000e+01   1.3380093e-08
   3.4400000e+01   9.1412438e-09
   3.4500000e+01   6.1964751e-09
   3.4600000e+01   4.1668558e-09
   3.4700000e+01   2.7792409e-09
   3.4800000e+01   1.8383404e-09
   3.4900000e+01   1.2056859e-09
   3.5000000e+01   7.8392722e-10
   3.5100000e+01   5.0521219e-10
   3.5200000e+01   3.2266347e-10
   3.5300000e+01   2.0418474e-10
   3.5400000e+01   1.2800060e-10
   3.5500000e+01   7.9475225e-11
   3.5600000e+01   4.8864831e-11
   3.5700000e+01   2.9745254e-11
   3.5800000e+01   1.7922775e-11
   3.5900000e+01   1.0687265e-11
   3.6000000e+01   6.3053162e-12
   3.6100000e+01   3.6798403e-12
   3.6200000e+01   2.1238966e-12
   3.6300000e+01   1.2120430e-12
   3.6400000e+01   6.8372019e-13
   3.6500000e+01   3.8115997e-13
   3.6600000e+01   2.0993978e-13
   3.6700000e+01   1.1421630e-13
   3.6800000e+01   6.1360902e-14
   3.6900000e+01   3.2543717e-14
   3.7000000e+01   1.7034633e-14
   3.7100000e+01   8.7975938e-15
   3.7200000e+01   4.4815955e-15
   3.7300000e+01   2.2511676e-15
   3.7400000e+01   1.1146920e-15
   3.7500000e+01   5.4392087e-16
   3.7600000e+01   2.6146212e-16
   3.7700000e+01   1.2377382e-16
   3.7800000e+01   5.7682855e-17
   3.7900000e+01   2.6455123e-17
   3.8000000e+01   1.1936063e-17
   3.8100000e+01   5.2959005e-18
   3.8200000e+01   2.3098349e-18
   3.8300000e+01   9.8995439e-19
   3.8400000e+01   4.1674355e-19
   3.8500000e+01   1.7225184e-19
   3.8600000e+01   6.9874288e-20
   3.8700000e+01   2.7806218e-20
   3.8800000e+01   1.0850383e-20
   3.8900000e+01   4.1498224e-21
   3.9000000e+01   1.5548650e-21
   3.9100000e+01   5.7046219e-22
   3.9200000e+01   2.0484193e-22
   3.9300000e+01   7.1953167e-23
   3.9400000e+01   2.4711303e-23
   3.9500000e+01   8.2932689e-24
   3.9600000e+01   2.7183413e-24
   3.9700000e+01   8.6973694e-25
   3.9800000e+01   2.7147438e-25
   3.9900000e+01   8.2617423e-26
   4.0000000e+01   2.4499347e-26
   4.0100000e+01   7.0747152e-27
   4.0200000e+01   1.9881977e-27
   4.0300000e+01   5.4340529e-28
   4.0400000e+01   1.4434846e-28
   4.0500000e+01   3.7241524e-29
   4.0600000e+01   9.3253505e-30
   4.0700000e+01   2.2647129e-30
   4.0800000e+01   5.3302973e-31
   4.0900000e+01   1.2149323e-31
   4.1000000e+01   2.6796565e-32
   4.1100000e+01   5.7146327e-33
   4.1200000e+01   1.1774082e-33
   4.1300000e+01   2.3417162e-34
   4.1400000e+01   4.4920034e-35
   4.1500000e+01   8.3035902e-36
   4.1600000e+01   1.4778289e-36
   4.1700000e+01   2.5299858e-37
   4.1800000e+01   4.1623793e-38
   4.1900000e+01   6.5747516e-39
   4.2000000e+01   9.9610707e-40
   4.2100000e+01   1.4460612e-40
   4.2200000e+01   2.0094460e-41
   4.2300000e+01   2.6700524e-42
   4.2400000e+01   3.3888427e-43
   4.2500000e+01   4.1038830e-44
   4.2600000e+01   4.7365637e-45
   4.2700000e+01   5.2042543e-46
   4.2800000e+01   5.4371445e-47
   4.2900000e+01   5.3948513e-48
   4.3000000e+01   5.0775182e-49
   4.3100000e+01   4.5273285e-50
   4.3200000e+01   3.8193882e-51
   4.3300000e+01   3.0446472e-52
   4.3400000e+01   2.2902808e-53
   4.3500000e+01   1.6235028e-54
   4.3600000e+01   1.0829797e-55
   4.3700000e+01   6.7883959e-57
   4.3800000e+01   3.9926012e-58
   4.3900000e+01   2.2000598e-59
   4.4000000e+01   1.1340594e-60
   4.4100000e+01   5.4598116e-62
   4.4200000e+01   2.4511065e-63
   4.4300000e+01   1.0244142e-64
   4.4400000e+01   3.9791260e-66
   4.4500000e+01   1.4340081e-67
   4.4600000e+01   4.7863374e-69
   4.4700000e+01   1.4769344e-70
   4.4800000e+01   4.2055782e-72
   4.4900000e+01   1.1030087e-73
   4.5000000e+01   2.6594024e-75
   4.5100000e+01   5.8828134e-77
   4.5200000e+01   1.1915334e-78
   4.5300000e+01   2.2052178e-80
   4.5400000e+01   3.7213825e-82
   4.5500000e+01   5.7138243e-84
   4.5600000e+01   7.9645236e-86
   4.5700000e+01   1.0055913e-87
   4.5800000e+01   1.1473812e-89
   4.5900000e+01   1.1802963e-91
   4.6000000e+01   1.0919940e-93
   4.6100000e+01   9.0639997e-96
   4.6200000e+01   6.7327052e-98
   4.6300000e+01  4.4637884e-100
   4.6400000e+01  2.6345718e-102
   4.6500000e+01  1.3804811e-104
   4.6600000e+01  6.4041142e-107
   4.6700000e+01  2.6227821e-109
   4.6800000e+01  9.4553509e-112
   4.6900000e+01  2.9916715e-114
   4.7000000e+01  8.2822733e-117
   4.7100000e+01  2.0000119e-119
   4.7200000e+01  4.1993262e-122
   4.7300000e+01  7.6414393e-125
   4.7400000e+01  1.2010772e-127
   4.7500000e+01  1.6251183e-130
   4.7600000e+01  1.8862574e-133
   4.7700000e+01  1.8714030e-136
   4.7800000e+01  1.5812350e-139
   4.7900000e+01  1.1336101e-142
   4.8000000e+01  6.8692121e-146
   4.8100000e+01  3.5044917e-149
   4.8200000e+01  1.4992618e-152
   4.8300000e+01  5.3565248e-156
   4.8400000e+01  1.5915467e-159
   4.8500000e+01  3.9158068e-163
   4.8600000e+01  7.9429196e-167
   4.8700000e+01  1.3223400e-170
   4.8800000e+01  1.7985047e-174
   4.8900000e+01  1.9890256e-178
   4.9000000e+01  1.7800681e-182
   4.9100000e+01  1.2827989e-186
   4.9200000e+01  7.4065271e-191
   4.9300000e+01  3.4084885e-195
   4.9400000e+01  1.2436697e-199
   4.9500000e+01  3.5784541e-204
   4.9600000e+01  8.0747566e-209
   4.9700000e+01  1.4208468e-213
   4.9800000e+01  1.9383480e-218
   4.9900000e+01  2.0380131e-223
   5.0000000e+01  1.6414846e-228
   5.0100000e+01  1.0065230e-233
   5.0200000e+01  4.6688191e-239
   5.0300000e+01  1.6276529e-244
   5.0400000e+01  4.2364008e-250
   5.0500000e+01  8.1762531e-256
   5.0600000e+01  1.1620003e-261
   5.0700000e+01  1.2074098e-267
   5.0800000e+01  9.1060358e-274
   5.0900000e+01  4.9475019e-280
   5.1000000e+01  1.9217842e-286
   5.1100000e+01  5.2952681e-293
   5.1200000e+01  1.0267376e-299
   5.1300000e+01  1.3895098e-306
   5.1400000e+01  1.3015293e-313
   5.1500000e+01  8.3645314e-321
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/asep3_4.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   9.9418667e-01
   1.1500000e+01   9.8425751e-01
   1.1600000e+01   9.7426805e-01
   1.1700000e+01   9.6421919e-01
   1.1800000e+01   9.5411189e-01
   1.1900000e+01   9.4394716e-01
   1.2000000e+01   9.3372607e-01
   1.2100000e+01   9.2344972e-01
   1.2200000e+01   9.1311930e-01
   1.2300000e+01   9.0273603e-01
   1.2400000e+01   8.9230119e-01
   1.2500000e+01   8.8181613e-01
   1.2600000e+01   8.7128225e-01
   1.2700000e+01   8.6070101e-01
   1.2800000e+01   8.5007394e-01
   1.2900000e+01   8.3940261e-01
   1.3000000e+01   8.2868869e-01
   1.3100000e+01   8.1793387e-01
   1.3200000e+01   8.0713993e-01
   1.3300000e+01   7.9630872e-01
   1.3400000e+01   7.8544214e-01
   1.3500000e+01   7.7454218e-01
   1.3600000e+01   7.6361086e-01
   1.3700000e+01   7.5265031e-01
   1.3800000e+01   7.4166269e-01
   1.3900000e+01   7.3065026e-01
   1.4000000e+01   7.1961534e-01
   1.4100000e+01   7.0856030e-01
   1.4200000e+01   6.9748761e-01
   1.4300000e+01   6.8639980e-01
   1.4400000e+01   6.7529944e-01
   1.4500000e+01   6.6418922e-01
   1.4600000e+01   6.5307187e-01
   1.4700000e+01   6.4195018e-01
   1.4800000e+01   6.3082702e-01
   1.4900000e+01   6.1970535e-01
   1.5000000e+01   6.0858815e-01
   1.5100000e+01   5.9747850e-01
   1.5200000e+01   5.8637954e-01
   1.5300000e+01   5.7529446e-01
   1.5400000e+01   5.6422653e-01
   1.5500000e+01   5.5317906e-01
   1.5600000e+01   5.4215544e-01
   1.5700000e+01   5.3115910e-01
   1.5800000e+01   5.2019354e-01
   1.5900000e+01   5.0926229e-01
   1.6000000e+01   4.9836895e-01
   1.6100000e+01   4.8751715e-01
   1.6200000e+01   4.7671059e-01
   1.6300000e+01   4.6595298e-01
   1.6400000e+01   4.5524809e-01
   1.6500000e+01   4.4459972e-01
   1.6600000e+01   4.3401168e-01
   1.6700000e+01   4.2348783e-01
   1.6800000e+01   4.1303204e-01
   1.6900000e+01   4.0264820e-01
   1.7000000e+01   3.9234022e-01
   1.7100000e+01   3.8211200e-01
   1.7200000e+01   3.7196745e-01
   1.7300000e+01   3.6191049e-01
   1.7400000e+01   3.5194501e-01
   1.7500000e+01   3.4207491e-01
   1.7600000e+01   3.3230404e-01
   1.7700000e+01   3.2263624e-01
   1.7800000e+01   3.1307532e-01
   1.7900000e+01   3.0362504e-01
   1.8000000e+01   2.9428913e-01
   1.8100000e+01   2.8507124e-01
   1.8200000e+01   2.7597499e-01
   1.8300000e+01   2.6700391e-01
   1.8400000e+01   2.5816146e-01
   1.8500000e+01   2.4945102e-01
   1.8600000e+01   2.4087588e-01
   1.8700000e+01   2.3243923e-01
   1.8800000e+01   2.2414417e-01
   1.8900000e+01   2.1599367e-01
   1.9000000e+01   2.0799058e-01
   1.9100000e+01   2.0013763e-01
   1.9200000e+01   1.9243742e-01
   1.9300000e+01   1.8489239e-01
   1.9400000e+01   1.7750486e-01
   1.9500000e+01   1.7027696e-01
   1.9600000e+01   1.6321069e-01
   1.9700000e+01   1.5630785e-01
   1.9800000e+01   1.4957009e-01
   1.9900000e+01   1.4299887e-01
   2.0000000e+01   1.3659546e-01
   2.0100000e+01   1.3036094e-01
   2.0200000e+01   1.2429620e-01
   2.0300000e+01   1.1840191e-01
   2.0400000e+01   1.1267855e-01
   2.0500000e+01   1.0712640e-01
   2.0600000e+01   1.0174552e-01
   2.0700000e+01   9.6535750e-02
   2.0800000e+01   9.1496725e-02
   2.0900000e+01   8.6627864e-02
   2.1000000e+01   8.1928369e-02
   2.1100000e+01   7.7397228e-02
   2.1200000e+01   7.3033216e-02
   2.1300000e+01   6.8834896e-02
   2.1400000e+01   6.4800621e-02
   2.1500000e+01   6.0928542e-02
   2.1600000e+01   5.7216606e-02
   2.1700000e+01   5.3662564e-02
   2.1800000e+01   5.0263977e-02
   2.1900000e+01   4.7018223e-02
   2.2000000e+01   4.3922502e-02
   2.2100000e+01   4.0973846e-02
   2.2200000e+01   3.8169125e-02
   2.2300000e+01   3.5505059e-02
   2.2400000e+01   3.2978226e-02
   2.2500000e+01   3.0585076e-02
   2.2600000e+01   2.8321934e-02
   2.2700000e+01   2.6185020e-02
   2.2800000e+01   2.4170457e-02
   2.2900000e+01   2.2274283e-02
   2.3000000e+01   2.0492462e-02
   2.3100000e+01   1.8820903e-02
   2.3200000e+01   1.7255464e-02
   2.3300000e+01   1.5791972e-02
   2.3400000e+01   1.4426235e-02
   2.3500000e+01   1.3154049e-02
   2.3600000e+01   1.1971220e-02
   2.3700000e+01   1.0873570e-02
   2.3800000e+01   9.8569499e-03
   2.3900000e+01   8.9172543e-03
   2.4000000e+01   8.0504309e-03
   2.4100000e+01   7.2524919e-03
   2.4200000e+01   6.5195245e-03
   2.4300000e+01   5.8477008e-03
   2.4400000e+01   5.2332864e-03
   2.4500000e+01   4.6726495e-03
   2.4600000e+01   4.1622678e-03
   2.4700000e+01   3.6987358e-03
   2.4800000e+01   3.2787704e-03
   2.4900000e+01   2.8992164e-03
   2.5000000e+01   2.5570501e-03
   2.5100000e+01   2.2493832e-03
   2.5200000e+01   1.9734650e-03
   2.5300000e+01   1.7266843e-03
   2.5400000e+01   1.5065696e-03
   2.5500000e+01   1.3107897e-03
   2.5600000e+01   1.1371526e-03
   2.5700000e+01   9.8360372e-04
   2.5800000e+01   8.4822423e-04
   2.5900000e+01   7.2922769e-04
   2.6000000e+01   6.2495675e-04
   2.6100000e+01   5.3387919e-04
   2.6200000e+01   4.5458345e-04
   2.6300000e+01   3.8577380e-04
   2.6400000e+01   3.2626513e-04
   2.6500000e+01   2.7497756e-04
   2.6600000e+01   2.3093080e-04
   2.6700000e+01   1.9323833e-04
   2.6800000e+01   1.6110156e-04
   2.6900000e+01   1.3380398e-04
   2.7000000e+01   1.1070528e-04
   2.7100000e+01   9.1235607e-05
   2.7200000e+01   7.4889896e-05
   2.7300000e+01   6.1222426e-05
   2.7400000e+01   4.9841527e-05
   2.7500000e+01   4.0404540e-05
   2.7600000e+01   3.2613017e-05
   2.7700000e+01   2.6208202e-05
   2.7800000e+01   2.0966783e-05
   2.7900000e+01   1.6696945e-05
   2.8000000e+01   1.3234719e-05
   2.8100000e+01   1.0440617e-05
   2.8200000e+01   8.1965687e-06
   2.8300000e+01   6.4031349e-06
   2.8400000e+01   4.9769987e-06
   2.8500000e+01   3.8487157e-06
   2.8600000e+01   2.9607119e-06
   2.8700000e+01   2.2655130e-06
   2.8800000e+01   1.7241878e-06
   2.8900000e+01   1.3049900e-06
   2.9000000e+01   9.8217963e-07
   2.9100000e+01   7.3500741e-07
   2.9200000e+01   5.4684597e-07
   2.9300000e+01   4.0445084e-07
   2.9400000e+01   2.9733654e-07
   2.9500000e+01   2.1725337e-07
   2.9600000e+01   1.5775160e-07
   2.9700000e+01   1.1382112e-07
   2.9800000e+01   8.1595464e-08
   2.9900000e+01   5.8110547e-08
   3.0000000e+01   4.1109371e-08
   3.0100000e+01   2.8885117e-08
   3.0200000e+01   2.0156022e-08
   3.0300000e+01   1.3966325e-08
   3.0400000e+01   9.6084817e-09
   3.0500000e+01   6.5625186e-09
   3.0600000e+01   4.4491459e-09
   3.0700000e+01   2.9937766e-09
   3.0800000e+01   1.9991449e-09
   3.0900000e+01   1.3246337e-09
   3.1000000e+01   8.7079819e-10
   3.1100000e+01   5.6787381e-10
   3.1200000e+01   3.6731613e-10
   3.1300000e+01   2.3562531e-10
   3.1400000e+01   1.4987741e-10
   3.1500000e+01   9.4519129e-11
   3.1600000e+01   5.9089163e-11
   3.1700000e+01   3.6612896e-11
   3.1800000e+01   2.2481742e-11
   3.1900000e+01   1.3678071e-11
   3.2000000e+01   8.2441510e-12
   3.2100000e+01   4.9217301e-12
   3.2200000e+01   2.9097953e-12
   3.2300000e+01   1.7033309e-12
   3.2400000e+01   9.8706031e-13
   3.2500000e+01   5.6612118e-13
   3.2600000e+01   3.2129630e-13
   3.2700000e+01   1.8040090e-13
   3.2800000e+01   1.0018682e-13
   3.2900000e+01   5.5019908e-14
   3.3000000e+01   2.9871762e-14
   3.3100000e+01   1.6029639e-14
   3.3200000e+01   8.4995201e-15
   3.3300000e+01   4.4519911e-15
   3.3400000e+01   2.3029276e-15
   3.3500000e+01   1.1761010e-15
   3.3600000e+01   5.9280904e-16
   3.3700000e+01   2.9481776e-16
   3.3800000e+01   1.4461687e-16
   3.3900000e+01   6.9946141e-17
   3.4000000e+01   3.3345413e-17
   3.4100000e+01   1.5663149e-17
   3.4200000e+01   7.2465416e-18
   3.4300000e+01   3.3008388e-18
   3.4400000e+01   1.4797478e-18
   3.4500000e+01   6.5259537e-19
   3.4600000e+01   2.8301609e-19
   3.4700000e+01   1.2064296e-19
   3.4800000e+01   5.0527103e-20
   3.4900000e+01   2.0781697e-20
   3.5000000e+01   8.3901424e-21
   3.5100000e+01   3.3233934e-21
   3.5200000e+01   1.2909380e-21
   3.5300000e+01   4.9149845e-22
   3.5400000e+01   1.8331946e-22
   3.5500000e+01   6.6947733e-23
   3.5600000e+01   2.3925984e-23
   3.5700000e+01   8.3631645e-24
   3.5800000e+01   2.8575447e-24
   3.5900000e+01   9.5386295e-25
   3.6000000e+01   3.1087996e-25
   3.6100000e+01   9.8866837e-26
   3.6200000e+01   3.0661340e-26
   3.6300000e+01   9.2670078e-27
   3.6400000e+01   2.7278154e-27
   3.6500000e+01   7.8150235e-28
   3.6600000e+01   2.1776690e-28
   3.6700000e+01   5.8979287e-29
   3.6800000e+01   1.5514807e-29
   3.6900000e+01   3.9611262e-30
   3.7000000e+01   9.8083450e-31
   3.7100000e+01   2.3536923e-31
   3.7200000e+01   5.4694715e-32
   3.7300000e+01   1.2298162e-32
   3.7400000e+01   2.6735233e-33
   3.7500000e+01   5.6145987e-34
   3.7600000e+01   1.1380950e-34
   3.7700000e+01   2.2247916e-35
   3.7800000e+01   4.1905287e-36
   3.7900000e+01   7.5984707e-37
   3.8000000e+01   1.3251406e-37
   3.8100000e+01   2.2205871e-38
   3.8200000e+01   3.5721227e-39
   3.8300000e+01   5.5107536e-40
   3.8400000e+01   8.1448968e-41
   3.8500000e+01   1.1521377e-41
   3.8600000e+01   1.5581588e-42
   3.8700000e+01   2.0125273e-43
   3.8800000e+01   2.4798103e-44
   3.8900000e+01   2.9117562e-45
   3.9000000e+01   3.2542721e-46
   3.9100000e+01   3.4578517e-47
   3.9200000e+01   3.4889319e-48
   3.9300000e+01   3.3387249e-49
   3.9400000e+01   3.0264064e-50
   3.9500000e+01   2.5952345e-51
   3.9600000e+01   2.1026189e-52
   3.9700000e+01   1.6073043e-53
   3.9800000e+01   1.1576979e-54
   3.9900000e+01   7.8459318e-56
   4.0000000e+01   4.9960267e-57
   4.0100000e+01   2.9847000e-58
   4.0200000e+01   1.6704085e-59
   4.0300000e+01   8.7443257e-61
   4.0400000e+01   4.2749603e-62
   4.0500000e+01   1.9486997e-63
   4.0600000e+01   8.2690181e-65
   4.0700000e+01   3.2608585e-66
   4.0800000e+01   1.1929854e-67
   4.0900000e+01   4.0420581e-69
   4.1000000e+01   1.2660645e-70
   4.1100000e+01   3.6593056e-72
   4.1200000e+01   9.7412886e-74
   4.1300000e+01   2.3838317e-75
   4.1400000e+01   5.3520913e-77
   4.1500000e+01   1.1002409e-78
   4.1600000e+01   2.0666921e-80
   4.1700000e+01   3.5397636e-82
   4.1800000e+01   5.5163115e-84
   4.1900000e+01   7.8044668e-86
   4.2000000e+01   1.0001827e-87
   4.2100000e+01   1.1583934e-89
   4.2200000e+01   1.2096207e-91
   4.2300000e+01   1.1360846e-93
   4.2400000e+01   9.5734395e-96
   4.2500000e+01   7.2197783e-98
   4.2600000e+01  4.8602137e-100
   4.2700000e+01  2.9128189e-102
   4.2800000e+01  1.5499670e-104
   4.2900000e+01  7.3026273e-107
   4.3000000e+01  3.0377528e-109
   4.3100000e+01  1.1124551e-111
   4.3200000e+01  3.5758578e-114
   4.3300000e+01  1.0058344e-116
   4.3400000e+01  2.4681491e-119
   4.3500000e+01  5.2666398e-122
   4.3600000e+01  9.7409138e-125
   4.3700000e+01  1.5564072e-127
   4.3800000e+01  2.1410369e-130
   4.3900000e+01  2.5268990e-133
   4.4000000e+01  2.5495562e-136
   4.4100000e+01  2.1911310e-139
   4.4200000e+01  1.5979980e-142
   4.4300000e+01  9.8520729e-146
   4.4400000e+01  5.1147348e-149
   4.4500000e+01  2.2270184e-152
   4.4600000e+01  8.0993508e-156
   4.4700000e+01  2.4500867e-159
   4.4800000e+01  6.1383860e-163
   4.4900000e+01  1.2681241e-166
   4.5000000e+01  2.1505670e-170
   4.5100000e+01  2.9801033e-174
   4.5200000e+01  3.3585642e-178
   4.5300000e+01  3.0635809e-182
   4.5400000e+01  2.2507073e-186
   4.5500000e+01  1.3250536e-190
   4.5600000e+01  6.2191703e-195
   4.5700000e+01  2.3148543e-199
   4.5800000e+01  6.7961238e-204
   4.5900000e+01  1.5651102e-208
   4.6000000e+01  2.8113715e-213
   4.6100000e+01  3.9162254e-218
   4.6200000e+01  4.2055343e-223
   4.6300000e+01  3.4605627e-228
   4.6400000e+01  2.1684579e-233
   4.6500000e+01  1.0282008e-238
   4.6600000e+01  3.6652817e-244
   4.6700000e+01  9.7578304e-250
   4.6800000e+01  1.9269149e-255
   4.6900000e+01  2.8029361e-261
   4.7000000e+01  2.9820363e-267
   4.7100000e+01  2.3035485e-273
   4.7200000e+01  1.2824145e-279
   4.7300000e+01  5.1061389e-286
   4.7400000e+01  1.4427772e-292
   4.7500000e+01  2.8699789e-299
   4.7600000e+01  3.9863963e-306
   4.7700000e+01  3.8341699e-313
   4.7800000e+01  2.5315924e-320
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00


==> final/erg1_2.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   8.2732087e-03
   1.0000000e-01   8.6619156e-03
   2.0000000e-01   9.0688266e-03
   3.0000000e-01   9.4947888e-03
   4.0000000e-01   9.9406878e-03
   5.0000000e-01   1.0407450e-02
   6.0000000e-01   1.0896044e-02
   7.0000000e-01   1.1407484e-02
   8.0000000e-01   1.1942827e-02
   9.0000000e-01   1.2503183e-02
   1.0000000e+00   1.3089708e-02
   1.1000000e+00   1.3703613e-02
   1.2000000e+00   1.4346164e-02
   1.3000000e+00   1.5018684e-02
   1.4000000e+00   1.5722554e-02
   1.5000000e+00   1.6459220e-02
   1.6000000e+00   1.7230190e-02
   1.7000000e+00   1.8037044e-02
   1.8000000e+00   1.8881427e-02
   1.9000000e+00   1.9765063e-02
   2.0000000e+00   2.0689750e-02
   2.1000000e+00   2.1657365e-02
   2.2000000e+00   2.2669871e-02
   2.3000000e+00   2.3729314e-02
   2.4000000e+00   2.4837834e-02
   2.5000000e+00   2.5997663e-02
   2.6000000e+00   2.7211130e-02
   2.7000000e+00   2.8480666e-02
   2.8000000e+00   2.9808809e-02
   2.9000000e+00   3.1198204e-02
   3.0000000e+00   3.2651612e-02
   3.1000000e+00   3.4171911e-02
   3.2000000e+00   3.5762103e-02
   3.3000000e+00   3.7425318e-02
   3.4000000e+00   3.9164815e-02
   3.5000000e+00   4.0983994e-02
   3.6000000e+00   4.2886394e-02
   3.7000000e+00   4.4875703e-02
   3.8000000e+00   4.6955760e-02
   3.9000000e+00   4.9130561e-02
   4.0000000e+00   5.1404267e-02
   4.1000000e+00   5.3781205e-02
   4.2000000e+00   5.6265877e-02
   4.3000000e+00   5.8862963e-02
   4.4000000e+00   6.1577328e-02
   4.5000000e+00   6.4414028e-02
   4.6000000e+00   6.7378314e-02
   4.7000000e+00   7.0475640e-02
   4.8000000e+00   7.3711665e-02
   4.9000000e+00   7.7092261e-02
   5.0000000e+00   8.0623518e-02
   5.1000000e+00   8.4311751e-02
   5.2000000e+00   8.8163500e-02
   5.3000000e+00   9.2185541e-02
   5.4000000e+00   9.6384887e-02
   5.5000000e+00   1.0076879e-01
   5.6000000e+00   1.0534476e-01
   5.7000000e+00   1.1012055e-01
   5.8000000e+00   1.1510416e-01
   5.9000000e+00   1.2030387e-01
   6.0000000e+00   1.2572820e-01
   6.1000000e+00   1.3138593e-01
   6.2000000e+00   1.3728612e-01
   6.3000000e+00   1.4343810e-01
   6.4000000e+00   1.4985144e-01
   6.5000000e+00   1.5653600e-01
   6.6000000e+00   1.6350189e-01
   6.7000000e+00   1.7075949e-01
   6.8000000e+00   1.7831943e-01
   6.9000000e+00   1.8619261e-01
   7.0000000e+00   1.9439017e-01
   7.1000000e+00   2.0292348e-01
   7.2000000e+00   2.1180418e-01
   7.3000000e+00   2.2104411e-01
   7.4000000e+00   2.3065534e-01
   7.5000000e+00   2.4065014e-01
   7.6000000e+00   2.5104099e-01
   7.7000000e+00   2.6184052e-01
   7.8000000e+00   2.7306155e-01
   7.9000000e+00   2.8471703e-01
   8.0000000e+00   2.9682006e-01
   8.1000000e+00   3.0938382e-01
   8.2000000e+00   3.2242160e-01
   8.3000000e+00   3.3594672e-01
   8.4000000e+00   3.4997258e-01
   8.5000000e+00   3.6451255e-01
   8.6000000e+00   3.7958000e-01
   8.7000000e+00   3.9518826e-01
   8.8000000e+00   4.1135057e-01
   8.9000000e+00   4.2808005e-01
   9.0000000e+00   4.4538970e-01
   9.1000000e+00   4.6329233e-01
   9.2000000e+00   4.8180054e-01
   9.3000000e+00   5.0092667e-01
   9.4000000e+00   5.2068278e-01
   9.5000000e+00   5.4108063e-01
   9.6000000e+00   5.6213158e-01
   9.7000000e+00   5.8384664e-01
   9.8000000e+00   6.0623635e-01
   9.9000000e+00   6.2931081e-01
   1.0000000e+01   6.5307959e-01
   1.0100000e+01   6.7755176e-01
   1.0200000e+01   7.0273578e-01
   1.0300000e+01   7.2863953e-01
   1.0400000e+01   7.5527027e-01
   1.0500000e+01   7.8263458e-01
   1.0600000e+01   8.1073837e-01
   1.0700000e+01   8.3958682e-01
   1.0800000e+01   8.6918441e-01
   1.0900000e+01   8.9953487e-01
   1.1000000e+01   9.3064114e-01
   1.1100000e+01   9.6250542e-01
   1.1200000e+01   9.9512912e-01
   1.1300000e+01   1.0285129e+00
   1.1400000e+01   1.0626564e+00
   1.1500000e+01   1.0975589e+00
   1.1600000e+01   1.1332186e+00
   1.1700000e+01   1.1696328e+00
   1.1800000e+01   1.2067984e+00
   1.1900000e+01   1.2447113e+00
   1.2000000e+01   1.2833666e+00
   1.2100000e+01   1.3227589e+00
   1.2200000e+01   1.3628820e+00
   1.2300000e+01   1.4037290e+00
   1.2400000e+01   1.4452924e+00
   1.2500000e+01   1.4875640e+00
   1.2600000e+01   1.5305351e+00
   1.2700000e+01   1.5741964e+00
   1.2800000e+01   1.6185381e+00
   1.2900000e+01   1.6635499e+00
   1.3000000e+01   1.7092211e+00
   1.3100000e+01   1.7555404e+00
   1.3200000e+01   1.8024964e+00
   1.3300000e+01   1.8500772e+00
   1.3400000e+01   1.8982706e+00
   1.3500000e+01   1.9470640e+00
   1.3600000e+01   1.9964449e+00
   1.3700000e+01   2.0464004e+00
   1.3800000e+01   2.0969173e+00
   1.3900000e+01   2.1479825e+00
   1.4000000e+01   2.1995828e+00
   1.4100000e+01   2.2517047e+00
   1.4200000e+01   2.3043349e+00
   1.4300000e+01   2.3574600e+00
   1.4400000e+01   2.4110667e+00
   1.4500000e+01   2.4651417e+00
   1.4600000e+01   2.5196716e+00
   1.4700000e+01   2.5746434e+00
   1.4800000e+01   2.6300440e+00
   1.4900000e+01   2.6858606e+00
   1.5000000e+01   2.7420803e+00
   1.5100000e+01   2.7986907e+00
   1.5200000e+01   2.8556793e+00
   1.5300000e+01   2.9130339e+00
   1.5400000e+01   2.9707427e+00
   1.5500000e+01   3.0287937e+00
   1.5600000e+01   3.0871756e+00
   1.5700000e+01   3.1458770e+00
   1.5800000e+01   3.2048869e+00
   1.5900000e+01   3.2641946e+00
   1.6000000e+01   3.3237894e+00
   1.6100000e+01   3.3836612e+00
   1.6200000e+01   3.4437999e+00
   1.6300000e+01   3.5041958e+00
   1.6400000e+01   3.5648394e+00
   1.6500000e+01   3.6257216e+00
   1.6600000e+01   3.6868333e+00
   1.6700000e+01   3.7481660e+00
   1.6800000e+01   3.8097111e+00
   1.6900000e+01   3.8714606e+00
   1.7000000e+01   3.9334066e+00
   1.7100000e+01   3.9955413e+00
   1.7200000e+01   4.0578575e+00
   1.7300000e+01   4.1203479e+00
   1.7400000e+01   4.1830057e+00
   1.7500000e+01   4.2458242e+00
   1.7600000e+01   4.3087969e+00
   1.7700000e+01   4.3719176e+00
   1.7800000e+01   4.4351803e+00
   1.7900000e+01   4.4985792e+00
   1.8000000e+01   4.5621089e+00
   1.8100000e+01   4.6257638e+00
   1.8200000e+01   4.6895389e+00
   1.8300000e+01   4.7534292e+00
   1.8400000e+01   4.8174298e+00
   1.8500000e+01   4.8815362e+00
   1.8600000e+01   4.9457440e+00
   1.8700000e+01   5.0100488e+00
   1.8800000e+01   5.0744467e+00
   1.8900000e+01   5.1389337e+00
   1.9000000e+01   5.2035059e+00
   1.9100000e+01   5.2681599e+00
   1.9200000e+01   5.3328920e+00
   1.9300000e+01   5.3976990e+00
   1.9400000e+01   5.4625777e+00
   1.9500000e+01   5.5275250e+00
   1.9600000e+01   5.5925379e+00
   1.9700000e+01   5.6576137e+00
   1.9800000e+01   5.7227495e+00
   1.9900000e+01   5.7879428e+00
   2.0000000e+01   5.8531912e+00
   2.0100000e+01   5.9184922e+00
   2.0200000e+01   5.9838435e+00
   2.0300000e+01   6.0492430e+00
   2.0400000e+01   6.1146885e+00
   2.0500000e+01   6.1801781e+00
   2.0600000e+01   6.2457098e+00
   2.0700000e+01   6.3112817e+00
   2.0800000e+01   6.3768922e+00
   2.0900000e+01   6.4425394e+00
   2.1000000e+01   6.5082219e+00
   2.1100000e+01   6.5739380e+00
   2.1200000e+01   6.6396863e+00
   2.1300000e+01   6.7054654e+00
   2.1400000e+01   6.7712738e+00
   2.1500000e+01   6.8371103e+00
   2.1600000e+01   6.9029737e+00
   2.1700000e+01   6.9688628e+00
   2.1800000e+01   7.0347763e+00
   2.1900000e+01   7.1007134e+00
   2.2000000e+01   7.1666728e+00
   2.2100000e+01   7.2326536e+00
   2.2200000e+01   7.2986550e+00
   2.2300000e+01   7.3646758e+00
   2.2400000e+01   7.4307154e+00
   2.2500000e+01   7.4967728e+00
   2.2600000e+01   7.5628472e+00
   2.2700000e+01   7.6289380e+00
   2.2800000e+01   7.6950443e+00
   2.2900000e+01   7.7611655e+00
   2.3000000e+01   7.8273009e+00
   2.3100000e+01   7.8934499e+00
   2.3200000e+01   7.9596119e+00
   2.3300000e+01   8.0257863e+00
   2.3400000e+01   8.0919725e+00
   2.3500000e+01   8.1581701e+00
   2.3600000e+01   8.2243784e+00
   2.3700000e+01   8.2905971e+00
   2.3800000e+01   8.3568256e+00
   2.3900000e+01   8.4230636e+00
   2.4000000e+01   8.4893106e+00
   2.4100000e+01   8.5555661e+00
   2.4200000e+01   8.6218299e+00
   2.4300000e+01   8.6881015e+00
   2.4400000e+01   8.7543807e+00
   2.4500000e+01   8.8206669e+00
   2.4600000e+01   8.8869600e+00
   2.4700000e+01   8.9532597e+00
   2.4800000e+01   9.0195656e+00
   2.4900000e+01   9.0858774e+00
   2.5000000e+01   9.1521950e+00
   2.5100000e+01   9.2185179e+00
   2.5200000e+01   9.2848461e+00
   2.5300000e+01   9.3511793e+00
   2.5400000e+01   9.4175171e+00
   2.5500000e+01   9.4838595e+00
   2.5600000e+01   9.5502062e+00
   2.5700000e+01   9.6165571e+00
   2.5800000e+01   9.6829119e+00
   2.5900000e+01   9.7492704e+00
   2.6000000e+01   9.8156326e+00
   2.6100000e+01   9.8819981e+00
   2.6200000e+01   9.9483670e+00
   2.6300000e+01   1.0014739e+01
   2.6400000e+01   1.0081114e+01
   2.6500000e+01   1.0147492e+01
   2.6600000e+01   1.0213872e+01
   2.6700000e+01   1.0280256e+01
   2.6800000e+01   1.0346641e+01
   2.6900000e+01   1.0413029e+01
   2.7000000e+01   1.0479420e+01
   2.7100000e+01   1.0545812e+01
   2.7200000e+01   1.0612207e+01
   2.7300000e+01   1.0678603e+01
   2.7400000e+01   1.0745002e+01
   2.7500000e+01   1.0811402e+01
   2.7600000e+01   1.0877804e+01
   2.7700000e+01   1.0944208e+01
   2.7800000e+01   1.1010613e+01
   2.7900000e+01   1.1077019e+01
   2.8000000e+01   1.1143428e+01
   2.8100000e+01   1.1209837e+01
   2.8200000e+01   1.1276248e+01
   2.8300000e+01   1.1342660e+01
   2.8400000e+01   1.1409073e+01
   2.8500000e+01   1.1475488e+01
   2.8600000e+01   1.1541903e+01
   2.8700000e+01   1.1608319e+01
   2.8800000e+01   1.1674737e+01
   2.8900000e+01   1.1741155e+01
   2.9000000e+01   1.1807575e+01
   2.9100000e+01   1.1873995e+01
   2.9200000e+01   1.1940416e+01
   2.9300000e+01   1.2006838e+01
   2.9400000e+01   1.2073260e+01
   2.9500000e+01   1.2139684e+01
   2.9600000e+01   1.2206108e+01
   2.9700000e+01   1.2272532e+01
   2.9800000e+01   1.2338958e+01
   2.9900000e+01   1.2405384e+01
   3.0000000e+01   1.2471810e+01
   3.0100000e+01   1.2538237e+01
   3.0200000e+01   1.2604664e+01
   3.0300000e+01   1.2671092e+01
   3.0400000e+01   1.2737521e+01
   3.0500000e+01   1.2803950e+01
   3.0600000e+01   1.2870379e+01
   3.0700000e+01   1.2936809e+01
   3.0800000e+01   1.3003239e+01
   3.0900000e+01   1.3069670e+01
   3.1000000e+01   1.3136101e+01
   3.1100000e+01   1.3202532e+01
   3.1200000e+01   1.3268963e+01
   3.1300000e+01   1.3335395e+01
   3.1400000e+01   1.3401828e+01
   3.1500000e+01   1.3468260e+01
   3.1600000e+01   1.3534693e+01
   3.1700000e+01   1.3601126e+01
   3.1800000e+01   1.3667559e+01
   3.1900000e+01   1.3733993e+01
   3.2000000e+01   1.3800426e+01
   3.2100000e+01   1.3866860e+01
   3.2200000e+01   1.3933294e+01
   3.2300000e+01   1.3999729e+01
   3.2400000e+01   1.4066163e+01
   3.2500000e+01   1.4132598e+01
   3.2600000e+01   1.4199033e+01
   3.2700000e+01   1.4265468e+01
   3.2800000e+01   1.4331903e+01
   3.2900000e+01   1.4398339e+01
   3.3000000e+01   1.4464774e+01
   3.3100000e+01   1.4531210e+01
   3.3200000e+01   1.4597646e+01
   3.3300000e+01   1.4664082e+01
   3.3400000e+01   1.4730518e+01
   3.3500000e+01   1.4796954e+01
   3.3600000e+01   1.4863390e+01
   3.3700000e+01   1.4929826e+01
   3.3800000e+01   1.4996263e+01
   3.3900000e+01   1.5062699e+01
   3.4000000e+01   1.5129136e+01
   3.4100000e+01   1.5195573e+01
   3.4200000e+01   1.5262009e+01
   3.4300000e+01   1.5328446e+01
   3.4400000e+01   1.5394883e+01
   3.4500000e+01   1.5461320e+01
   3.4600000e+01   1.5527757e+01
   3.4700000e+01   1.5594195e+01
   3.4800000e+01   1.5660632e+01
   3.4900000e+01   1.5727069e+01
   3.5000000e+01   1.5793507e+01
   3.5100000e+01   1.5859944e+01
   3.5200000e+01   1.5926381e+01
   3.5300000e+01   1.5992819e+01
   3.5400000e+01   1.6059256e+01
   3.5500000e+01   1.6125694e+01
   3.5600000e+01   1.6192132e+01
   3.5700000e+01   1.6258569e+01
   3.5800000e+01   1.6325007e+01
   3.5900000e+01   1.6391445e+01
   3.6000000e+01   1.6457883e+01
   3.6100000e+01   1.6524320e+01
   3.6200000e+01   1.6590758e+01
   3.6300000e+01   1.6657196e+01
   3.6400000e+01   1.6723634e+01
   3.6500000e+01   1.6790072e+01
   3.6600000e+01   1.6856510e+01
   3.6700000e+01   1.6922948e+01
   3.6800000e+01   1.6989386e+01
   3.6900000e+01   1.7055824e+01
   3.7000000e+01   1.7122262e+01
   3.7100000e+01   1.7188700e+01
   3.7200000e+01   1.7255138e+01
   3.7300000e+01   1.7321577e+01
   3.7400000e+01   1.7388015e+01
   3.7500000e+01   1.7454453e+01
   3.7600000e+01   1.7520891e+01
   3.7700000e+01   1.7587329e+01
   3.7800000e+01   1.7653768e+01
   3.7900000e+01   1.7720206e+01
   3.8000000e+01   1.7786644e+01
   3.8100000e+01   1.7853082e+01
   3.8200000e+01   1.7919521e+01
   3.8300000e+01   1.7985959e+01
   3.8400000e+01   1.8052397e+01
   3.8500000e+01   1.8118836e+01
   3.8600000e+01   1.8185274e+01
   3.8700000e+01   1.8251712e+01
   3.8800000e+01   1.8318151e+01
   3.8900000e+01   1.8384589e+01
   3.9000000e+01   1.8451027e+01
   3.9100000e+01   1.8517466e+01
   3.9200000e+01   1.8583904e+01
   3.9300000e+01   1.8650343e+01
   3.9400000e+01   1.8716781e+01
   3.9500000e+01   1.8783219e+01
   3.9600000e+01   1.8849658e+01
   3.9700000e+01   1.8916096e+01
   3.9800000e+01   1.8982535e+01
   3.9900000e+01   1.9048973e+01
   4.0000000e+01   1.9115411e+01
   4.0100000e+01   1.9181850e+01
   4.0200000e+01   1.9248288e+01
   4.0300000e+01   1.9314727e+01
   4.0400000e+01   1.9381165e+01
   4.0500000e+01   1.9447604e+01
   4.0600000e+01   1.9514042e+01
   4.0700000e+01   1.9580481e+01
   4.0800000e+01   1.9646919e+01
   4.0900000e+01   1.9713358e+01
   4.1000000e+01   1.9779796e+01
   4.1100000e+01   1.9846235e+01
   4.1200000e+01   1.9912673e+01
   4.1300000e+01   1.9979112e+01
   4.1400000e+01   2.0045550e+01
   4.1500000e+01   2.0111989e+01
   4.1600000e+01   2.0178427e+01
   4.1700000e+01   2.0244866e+01
   4.1800000e+01   2.0311304e+01
   4.1900000e+01   2.0377743e+01
   4.2000000e+01   2.0444181e+01
   4.2100000e+01   2.0510620e+01
   4.2200000e+01   2.0577058e+01
   4.2300000e+01   2.0643497e+01
   4.2400000e+01   2.0709935e+01
   4.2500000e+01   2.0776374e+01
   4.2600000e+01   2.0842812e+01
   4.2700000e+01   2.0909251e+01
   4.2800000e+01   2.0975689e+01
   4.2900000e+01   2.1042128e+01
   4.3000000e+01   2.1108566e+01
   4.3100000e+01   2.1175005e+01
   4.3200000e+01   2.1241443e+01
   4.3300000e+01   2.1307882e+01
   4.3400000e+01   2.1374321e+01
   4.3500000e+01   2.1440759e+01
   4.3600000e+01   2.1507198e+01
   4.3700000e+01   2.1573636e+01
   4.3800000e+01   2.1640075e+01
   4.3900000e+01   2.1706513e+01
   4.4000000e+01   2.1772952e+01
   4.4100000e+01   2.1839390e+01
   4.4200000e+01   2.1905829e+01
   4.4300000e+01   2.1972267e+01
   4.4400000e+01   2.2038706e+01
   4.4500000e+01   2.2105144e+01
   4.4600000e+01   2.2171583e+01
   4.4700000e+01   2.2238022e+01
   4.4800000e+01   2.2304460e+01
   4.4900000e+01   2.2370899e+01
   4.5000000e+01   2.2437337e+01
   4.5100000e+01   2.2503776e+01
   4.5200000e+01   2.2570214e+01
   4.5300000e+01   2.2636653e+01
   4.5400000e+01   2.2703091e+01
   4.5500000e+01   2.2769530e+01
   4.5600000e+01   2.2835969e+01
   4.5700000e+01   2.2902407e+01
   4.5800000e+01   2.2968846e+01
   4.5900000e+01   2.3035284e+01
   4.6000000e+01   2.3101723e+01
   4.6100000e+01   2.3168161e+01
   4.6200000e+01   2.3234600e+01
   4.6300000e+01   2.3301038e+01
   4.6400000e+01   2.3367477e+01
   4.6500000e+01   2.3433916e+01
   4.6600000e+01   2.3500354e+01
   4.6700000e+01   2.3566793e+01
   4.6800000e+01   2.3633231e+01
   4.6900000e+01   2.3699670e+01
   4.7000000e+01   2.3766108e+01
   4.7100000e+01   2.3832547e+01
   4.7200000e+01   2.3898985e+01
   4.7300000e+01   2.3965424e+01
   4.7400000e+01   2.4031863e+01
   4.7500000e+01   2.4098301e+01
   4.7600000e+01   2.4164740e+01
   4.7700000e+01   2.4231178e+01
   4.7800000e+01   2.4297617e+01
   4.7900000e+01   2.4364055e+01
   4.8000000e+01   2.4430494e+01
   4.8100000e+01   2.4496932e+01
   4.8200000e+01   2.4563371e+01
   4.8300000e+01   2.4629810e+01
   4.8400000e+01   2.4696248e+01
   4.8500000e+01   2.4762687e+01
   4.8600000e+01   2.4829125e+01
   4.8700000e+01   2.4895564e+01
   4.8800000e+01   2.4962002e+01
   4.8900000e+01   2.5028441e+01
   4.9000000e+01   2.5094879e+01
   4.9100000e+01   2.5161318e+01
   4.9200000e+01   2.5227757e+01
   4.9300000e+01   2.5294195e+01
   4.9400000e+01   2.5360634e+01
   4.9500000e+01   2.5427072e+01
   4.9600000e+01   2.5493511e+01
   4.9700000e+01   2.5559949e+01
   4.9800000e+01   2.5626388e+01
   4.9900000e+01   2.5692827e+01
   5.0000000e+01   2.5759265e+01
   5.0100000e+01   2.5825704e+01
   5.0200000e+01   2.5892142e+01
   5.0300000e+01   2.5958581e+01
   5.0400000e+01   2.6025019e+01
   5.0500000e+01   2.6091458e+01
   5.0600000e+01   2.6157896e+01
   5.0700000e+01   2.6224335e+01
   5.0800000e+01   2.6290774e+01
   5.0900000e+01   2.6357212e+01
   5.1000000e+01   2.6423651e+01
   5.1100000e+01   2.6490089e+01
   5.1200000e+01   2.6556528e+01
   5.1300000e+01   2.6622966e+01
   5.1400000e+01   2.6689405e+01
   5.1500000e+01   2.6755844e+01
   5.1600000e+01   2.6822282e+01
   5.1700000e+01   2.6888721e+01
   5.1800000e+01   2.6955159e+01
   5.1900000e+01   2.7021598e+01
   5.2000000e+01   2.7088036e+01
   5.2100000e+01   2.7154475e+01
   5.2200000e+01   2.7220913e+01
   5.2300000e+01   2.7287352e+01
   5.2400000e+01   2.7353791e+01
   5.2500000e+01   2.7420229e+01
   5.2600000e+01   2.7486668e+01
   5.2700000e+01   2.7553106e+01
   5.2800000e+01   2.7619545e+01
   5.2900000e+01   2.7685983e+01
   5.3000000e+01   2.7752422e+01
   5.3100000e+01   2.7818861e+01
   5.3200000e+01   2.7885299e+01
   5.3300000e+01   2.7951738e+01
   5.3400000e+01   2.8018176e+01
   5.3500000e+01   2.8084615e+01
   5.3600000e+01   2.8151053e+01
   5.3700000e+01   2.8217492e+01
   5.3800000e+01   2.8283930e+01
   5.3900000e+01   2.8350369e+01
   5.4000000e+01   2.8416808e+01
   5.4100000e+01   2.8483246e+01
   5.4200000e+01   2.8549685e+01
   5.4300000e+01   2.8616123e+01
   5.4400000e+01   2.8682562e+01
   5.4500000e+01   2.8749000e+01
   5.4600000e+01   2.8815439e+01
   5.4700000e+01   2.8881877e+01
   5.4800000e+01   2.8948316e+01
   5.4900000e+01   2.9014755e+01
   5.5000000e+01   2.9081193e+01
   5.5100000e+01   2.9147632e+01
   5.5200000e+01   2.9214070e+01
   5.5300000e+01   2.9280509e+01
   5.5400000e+01   2.9346947e+01
   5.5500000e+01   2.9413386e+01
   5.5600000e+01   2.9479825e+01
   5.5700000e+01   2.9546263e+01
   5.5800000e+01   2.9612702e+01
   5.5900000e+01   2.9679140e+01
   5.6000000e+01   2.9745579e+01
   5.6100000e+01   2.9812017e+01
   5.6200000e+01   2.9878456e+01
   5.6300000e+01   2.9944894e+01
   5.6400000e+01   3.0011333e+01
   5.6500000e+01   3.0077772e+01
   5.6600000e+01   3.0144210e+01
   5.6700000e+01   3.0210649e+01
   5.6800000e+01   3.0277087e+01
   5.6900000e+01   3.0343526e+01
   5.7000000e+01   3.0409964e+01
   5.7100000e+01   3.0476403e+01
   5.7200000e+01   3.0542842e+01
   5.7300000e+01   3.0609280e+01
   5.7400000e+01   3.0675719e+01
   5.7500000e+01   3.0742157e+01
   5.7600000e+01   3.0808596e+01
   5.7700000e+01   3.0875034e+01
   5.7800000e+01   3.0941473e+01
   5.7900000e+01   3.1007911e+01
   5.8000000e+01   3.1074350e+01
   5.8100000e+01   3.1140789e+01
   5.8200000e+01   3.1207227e+01
   5.8300000e+01   3.1273666e+01
   5.8400000e+01   3.1340104e+01
   5.8500000e+01   3.1406543e+01
   5.8600000e+01   3.1472981e+01
   5.8700000e+01   3.1539420e+01
   5.8800000e+01   3.1605859e+01
   5.8900000e+01   3.1672297e+01
   5.9000000e+01   3.1738736e+01
   5.9100000e+01   3.1805174e+01
   5.9200000e+01   3.1871613e+01
   5.9300000e+01   3.1938051e+01
   5.9400000e+01   3.2004490e+01
   5.9500000e+01   3.2070928e+01
   5.9600000e+01   3.2137367e+01
   5.9700000e+01   3.2203806e+01
   5.9800000e+01   3.2270244e+01
   5.9900000e+01   3.2336683e+01
   6.0000000e+01   3.2403121e+01


==> final/erg1_33.dat <==
   0.0000000e+00   1.6166607e-01
   1.0000000e-01   1.6522333e-01
   2.0000000e-01   1.6885437e-01
   3.0000000e-01   1.7256052e-01
   4.0000000e-01   1.7634314e-01
   5.0000000e-01   1.8020359e-01
   6.0000000e-01   1.8414326e-01
   7.0000000e-01   1.8816356e-01
   8.0000000e-01   1.9226590e-01
   9.0000000e-01   1.9645172e-01
   1.0000000e+00   2.0072246e-01
   1.1000000e+00   2.0507959e-01
   1.2000000e+00   2.0952459e-01
   1.3000000e+00   2.1405896e-01
   1.4000000e+00   2.1868419e-01
   1.5000000e+00   2.2340180e-01
   1.6000000e+00   2.2821334e-01
   1.7000000e+00   2.3312036e-01
   1.8000000e+00   2.3812440e-01
   1.9000000e+00   2.4322704e-01
   2.0000000e+00   2.4842987e-01
   2.1000000e+00   2.5373447e-01
   2.2000000e+00   2.5914247e-01
   2.3000000e+00   2.6465546e-01
   2.4000000e+00   2.7027509e-01
   2.5000000e+00   2.7600298e-01
   2.6000000e+00   2.8184077e-01
   2.7000000e+00   2.8779012e-01
   2.8000000e+00   2.9385269e-01
   2.9000000e+00   3.0003014e-01
   3.0000000e+00   3.0632415e-01
   3.1000000e+00   3.1273639e-01
   3.2000000e+00   3.1926853e-01
   3.3000000e+00   3.2592228e-01
   3.4000000e+00   3.3269930e-01
   3.5000000e+00   3.3960130e-01
   3.6000000e+00   3.4662997e-01
   3.7000000e+00   3.5378699e-01
   3.8000000e+00   3.6107405e-01
   3.9000000e+00   3.6849286e-01
   4.0000000e+00   3.7604508e-01
   4.1000000e+00   3.8373240e-01
   4.2000000e+00   3.9155652e-01
   4.3000000e+00   3.9951908e-01
   4.4000000e+00   4.0762178e-01
   4.5000000e+00   4.1586626e-01
   4.6000000e+00   4.2425417e-01
   4.7000000e+00   4.3278716e-01
   4.8000000e+00   4.4146686e-01
   4.9000000e+00   4.5029488e-01
   5.0000000e+00   4.5927284e-01
   5.1000000e+00   4.6840232e-01
   5.2000000e+00   4.7768491e-01
   5.3000000e+00   4.8712215e-01
   5.4000000e+00   4.9671561e-01
   5.5000000e+00   5.0646679e-01
   5.6000000e+00   5.1637720e-01
   5.7000000e+00   5.2644833e-01
   5.8000000e+00   5.3668164e-01
   5.9000000e+00   5.4707856e-01
   6.0000000e+00   5.5764051e-01
   6.1000000e+00   5.6836887e-01
   6.2000000e+00   5.7926501e-01
   6.3000000e+00   5.9033025e-01
   6.4000000e+00   6.0156589e-01
   6.5000000e+00   6.1297322e-01
   6.6000000e+00   6.2455347e-01
   6.7000000e+00   6.3630784e-01
   6.8000000e+00   6.4823752e-01
   6.9000000e+00   6.6034363e-01
   7.0000000e+00   6.7262729e-01
   7.1000000e+00   6.8508956e-01
   7.2000000e+00   6.9773146e-01
   7.3000000e+00   7.1055398e-01
   7.4000000e+00   7.2355808e-01
   7.5000000e+00   7.3674467e-01
   7.6000000e+00   7.5011459e-01
   7.7000000e+00   7.6366870e-01
   7.8000000e+00   7.7740775e-01
   7.9000000e+00   7.9133249e-01
   8.0000000e+00   8.0544361e-01
   8.1000000e+00   8.1974175e-01
   8.2000000e+00   8.3422752e-01
   8.3000000e+00   8.4890146e-01
   8.4000000e+00   8.6376408e-01
   8.5000000e+00   8.7881584e-01
   8.6000000e+00   8.9405714e-01
   8.7000000e+00   9.0948835e-01
   8.8000000e+00   9.2510977e-01
   8.9000000e+00   9.4092166e-01
   9.0000000e+00   9.5692423e-01
   9.1000000e+00   9.7311766e-01
   9.2000000e+00   9.8950203e-01
   9.3000000e+00   1.0060774e+00
   9.4000000e+00   1.0228438e+00
   9.5000000e+00   1.0398012e+00
   9.6000000e+00   1.0569495e+00
   9.7000000e+00   1.0742885e+00
   9.8000000e+00   1.0918181e+00
   9.9000000e+00   1.1095380e+00
   1.0000000e+01   1.1274479e+00
   1.0100000e+01   1.1455475e+00
   1.0200000e+01   1.1638364e+00
   1.0300000e+01   1.1823141e+00
   1.0400000e+01   1.2009802e+00
   1.0500000e+01   1.2198341e+00
   1.0600000e+01   1.2388753e+00
   1.0700000e+01   1.2581031e+00
   1.0800000e+01   1.2775168e+00
   1.0900000e+01   1.2971157e+00
   1.1000000e+01   1.3168991e+00
   1.1100000e+01   1.3368662e+00
   1.1200000e+01   1.3570160e+00
   1.1300000e+01   1.3773478e+00
   1.1400000e+01   1.3978605e+00
   1.1500000e+01   1.4185532e+00
   1.1600000e+01   1.4394249e+00
   1.1700000e+01   1.4604745e+00
   1.1800000e+01   1.4817009e+00
   1.1900000e+01   1.5031031e+00
   1.2000000e+01   1.5246798e+00
   1.2100000e+01   1.5464299e+00
   1.2200000e+01   1.5683521e+00
   1.2300000e+01   1.5904452e+00
   1.2400000e+01   1.6127078e+00
   1.2500000e+01   1.6351387e+00
   1.2600000e+01   1.6577366e+00
   1.2700000e+01   1.6804999e+00
   1.2800000e+01   1.7034274e+00
   1.2900000e+01   1.7265175e+00
   1.3000000e+01   1.7497689e+00
   1.3100000e+01   1.7731801e+00
   1.3200000e+01   1.7967495e+00
   1.3300000e+01   1.8204757e+00
   1.3400000e+01   1.8443571e+00
   1.3500000e+01   1.8683922e+00
   1.3600000e+01   1.8925793e+00
   1.3700000e+01   1.9169170e+00
   1.3800000e+01   1.9414036e+00
   1.3900000e+01   1.9660374e+00
   1.4000000e+01   1.9908169e+00
   1.4100000e+01   2.0157405e+00
   1.4200000e+01   2.0408064e+00
   1.4300000e+01   2.0660131e+00
   1.4400000e+01   2.0913588e+00
   1.4500000e+01   2.1168419e+00
   1.4600000e+01   2.1424606e+00
   1.4700000e+01   2.1682135e+00
   1.4800000e+01   2.1940986e+00
   1.4900000e+01   2.2201144e+00
   1.5000000e+01   2.2462592e+00
   1.5100000e+01   2.2725313e+00
   1.5200000e+01   2.2989289e+00
   1.5300000e+01   2.3254504e+00
   1.5400000e+01   2.3520941e+00
   1.5500000e+01   2.3788583e+00
   1.5600000e+01   2.4057414e+00
   1.5700000e+01   2.4327416e+00
   1.5800000e+01   2.4598573e+00
   1.5900000e+01   2.4870868e+00
   1.6000000e+01   2.5144285e+00
   1.6100000e+01   2.5418806e+00
   1.6200000e+01   2.5694417e+00
   1.6300000e+01   2.5971099e+00
   1.6400000e+01   2.6248837e+00
   1.6500000e+01   2.6527615e+00
   1.6600000e+01   2.6807416e+00
   1.6700000e+01   2.7088225e+00
   1.6800000e+01   2.7370025e+00
   1.6900000e+01   2.7652802e+00
   1.7000000e+01   2.7936539e+00
   1.7100000e+01   2.8221220e+00
   1.7200000e+01   2.8506831e+00
   1.7300000e+01   2.8793356e+00
   1.7400000e+01   2.9080780e+00
   1.7500000e+01   2.9369088e+00
   1.7600000e+01   2.9658265e+00
   1.7700000e+01   2.9948297e+00
   1.7800000e+01   3.0239168e+00
   1.7900000e+01   3.0530866e+00
   1.8000000e+01   3.0823374e+00
   1.8100000e+01   3.1116680e+00
   1.8200000e+01   3.1410769e+00
   1.8300000e+01   3.1705627e+00
   1.8400000e+01   3.2001242e+00
   1.8500000e+01   3.2297599e+00
   1.8600000e+01   3.2594685e+00
   1.8700000e+01   3.2892488e+00
   1.8800000e+01   3.3190993e+00
   1.8900000e+01   3.3490189e+00
   1.9000000e+01   3.3790063e+00
   1.9100000e+01   3.4090602e+00
   1.9200000e+01   3.4391794e+00
   1.9300000e+01   3.4693627e+00
   1.9400000e+01   3.4996089e+00
   1.9500000e+01   3.5299169e+00
   1.9600000e+01   3.5602854e+00
   1.9700000e+01   3.5907133e+00
   1.9800000e+01   3.6211995e+00
   1.9900000e+01   3.6517429e+00
   2.0000000e+01   3.6823424e+00
   2.0100000e+01   3.7129969e+00
   2.0200000e+01   3.7437053e+00
   2.0300000e+01   3.7744667e+00
   2.0400000e+01   3.8052799e+00
   2.0500000e+01   3.8361440e+00
   2.0600000e+01   3.8670580e+00
   2.0700000e+01   3.8980209e+00
   2.0800000e+01   3.9290317e+00
   2.0900000e+01   3.9600895e+00
   2.1000000e+01   3.9911934e+00
   2.1100000e+01   4.0223424e+00
   2.1200000e+01   4.0535356e+00
   2.1300000e+01   4.0847722e+00
   2.1400000e+01   4.1160513e+00
   2.1500000e+01   4.1473720e+00
   2.1600000e+01   4.1787336e+00
   2.1700000e+01   4.2101350e+00
   2.1800000e+01   4.2415757e+00
   2.1900000e+01   4.2730546e+00
   2.2000000e+01   4.3045712e+00
   2.2100000e+01   4.3361246e+00
   2.2200000e+01   4.3677140e+00
   2.2300000e+01   4.3993387e+00
   2.2400000e+01   4.4309981e+00
   2.2500000e+01   4.4626912e+00
   2.2600000e+01   4.4944176e+00
   2.2700000e+01   4.5261765e+00
   2.2800000e+01   4.5579671e+00
   2.2900000e+01   4.5897889e+00
   2.3000000e+01   4.6216412e+00
   2.3100000e+01   4.6535234e+00
   2.3200000e+01   4.6854348e+00
   2.3300000e+01   4.7173748e+00
   2.3400000e+01   4.7493428e+00
   2.3500000e+01   4.7813383e+00
   2.3600000e+01   4.8133606e+00
   2.3700000e+01   4.8454092e+00
   2.3800000e+01   4.8774835e+00
   2.3900000e+01   4.9095830e+00
   2.4000000e+01   4.9417071e+00
   2.4100000e+01   4.9738554e+00
   2.4200000e+01   5.0060273e+00
   2.4300000e+01   5.0382222e+00
   2.4400000e+01   5.0704398e+00
   2.4500000e+01   5.1026795e+00
   2.4600000e+01   5.1349409e+00
   2.4700000e+01   5.1672235e+00
   2.4800000e+01   5.1995267e+00
   2.4900000e+01   5.2318503e+00
   2.5000000e+01   5.2641937e+00
   2.5100000e+01   5.2965566e+00
   2.5200000e+01   5.3289384e+00
   2.5300000e+01   5.3613389e+00
   2.5400000e+01   5.3937575e+00
   2.5500000e+01   5.4261939e+00
   2.5600000e+01   5.4586477e+00
   2.5700000e+01   5.4911186e+00
   2.5800000e+01   5.5236061e+00
   2.5900000e+01   5.5561099e+00
   2.6000000e+01   5.5886296e+00
   2.6100000e+01   5.6211650e+00
   2.6200000e+01   5.6537156e+00
   2.6300000e+01   5.6862811e+00
   2.6400000e+01   5.7188612e+00
   2.6500000e+01   5.7514556e+00
   2.6600000e+01   5.7840640e+00
   2.6700000e+01   5.8166860e+00
   2.6800000e+01   5.8493213e+00
   2.6900000e+01   5.8819698e+00
   2.7000000e+01   5.9146310e+00
   2.7100000e+01   5.9473046e+00
   2.7200000e+01   5.9799906e+00
   2.7300000e+01   6.0126884e+00
   2.7400000e+01   6.0453980e+00
   2.7500000e+01   6.0781189e+00
   2.7600000e+01   6.1108511e+00
   2.7700000e+01   6.1435942e+00
   2.7800000e+01   6.1763479e+00
   2.7900000e+01   6.2091122e+00
   2.8000000e+01   6.2418866e+00
   2.8100000e+01   6.2746710e+00
   2.8200000e+01   6.3074652e+00
   2.8300000e+01   6.3402690e+00
   2.8400000e+01   6.3730821e+00
   2.8500000e+01   6.4059043e+00
   2.8600000e+01   6.4387355e+00
   2.8700000e+01   6.4715754e+00
   2.8800000e+01   6.5044238e+00
   2.8900000e+01   6.5372806e+00
   2.9000000e+01   6.5701455e+00
   2.9100000e+01   6.6030185e+00
   2.9200000e+01   6.6358992e+00
   2.9300000e+01   6.6687876e+00
   2.9400000e+01   6.7016834e+00
   2.9500000e+01   6.7345865e+00
   2.9600000e+01   6.7674967e+00
   2.9700000e+01   6.8004140e+00
   2.9800000e+01   6.8333380e+00
   2.9900000e+01   6.8662687e+00
   3.0000000e+01   6.8992059e+00
   3.0100000e+01   6.9321495e+00
   3.0200000e+01   6.9650993e+00
   3.0300000e+01   6.9980551e+00
   3.0400000e+01   7.0310170e+00
   3.0500000e+01   7.0639846e+00
   3.0600000e+01   7.0969579e+00
   3.0700000e+01   7.1299368e+00
   3.0800000e+01   7.1629212e+00
   3.0900000e+01   7.1959108e+00
   3.1000000e+01   7.2289056e+00
   3.1100000e+01   7.2619055e+00
   3.1200000e+01   7.2949104e+00
   3.1300000e+01   7.3279201e+00
   3.1400000e+01   7.3609345e+00
   3.1500000e+01   7.3939536e+00
   3.1600000e+01   7.4269772e+00
   3.1700000e+01   7.4600053e+00
   3.1800000e+01   7.4930377e+00
   3.1900000e+01   7.5260743e+00
   3.2000000e+01   7.5591150e+00
   3.2100000e+01   7.5921598e+00
   3.2200000e+01   7.6252085e+00
   3.2300000e+01   7.6582611e+00
   3.2400000e+01   7.6913175e+00
   3.2500000e+01   7.7243776e+00
   3.2600000e+01   7.7574412e+00
   3.2700000e+01   7.7905084e+00
   3.2800000e+01   7.8235791e+00
   3.2900000e+01   7.8566531e+00
   3.3000000e+01   7.8897304e+00
   3.3100000e+01   7.9228109e+00
   3.3200000e+01   7.9558946e+00
   3.3300000e+01   7.9889813e+00
   3.3400000e+01   8.0220711e+00
   3.3500000e+01   8.0551637e+00
   3.3600000e+01   8.0882593e+00
   3.3700000e+01   8.1213577e+00
   3.3800000e+01   8.1544588e+00
   3.3900000e+01   8.1875625e+00
   3.4000000e+01   8.2206690e+00
   3.4100000e+01   8.2537779e+00
   3.4200000e+01   8.2868894e+00
   3.4300000e+01   8.3200033e+00
   3.4400000e+01   8.3531196e+00
   3.4500000e+01   8.3862382e+00
   3.4600000e+01   8.4193592e+00
   3.4700000e+01   8.4524823e+00
   3.4800000e+01   8.4856077e+00
   3.4900000e+01   8.5187351e+00
   3.5000000e+01   8.5518647e+00
   3.5100000e+01   8.5849963e+00
   3.5200000e+01   8.6181299e+00
   3.5300000e+01   8.6512654e+00
   3.5400000e+01   8.6844028e+00
   3.5500000e+01   8.7175421e+00
   3.5600000e+01   8.7506832e+00
   3.5700000e+01   8.7838261e+00
   3.5800000e+01   8.8169707e+00
   3.5900000e+01   8.8501171e+00
   3.6000000e+01   8.8832650e+00
   3.6100000e+01   8.9164146e+00
   3.6200000e+01   8.9495658e+00
   3.6300000e+01   8.9827185e+00
   3.6400000e+01   9.0158728e+00
   3.6500000e+01   9.0490285e+00
   3.6600000e+01   9.0821856e+00
   3.6700000e+01   9.1153442e+00
   3.6800000e+01   9.1485041e+00
   3.6900000e+01   9.1816654e+00
   3.7000000e+01   9.2148280e+00
   3.7100000e+01   9.2479919e+00
   3.7200000e+01   9.2811571e+00
   3.7300000e+01   9.3143235e+00
   3.7400000e+01   9.3474911e+00
   3.7500000e+01   9.3806598e+00
   3.7600000e+01   9.4138298e+00
   3.7700000e+01   9.4470008e+00
   3.7800000e+01   9.4801729e+00
   3.7900000e+01   9.5133461e+00
   3.8000000e+01   9.5465204e+00
   3.8100000e+01   9.5796957e+00
   3.8200000e+01   9.6128719e+00
   3.8300000e+01   9.6460492e+00
   3.8400000e+01   9.6792274e+00
   3.8500000e+01   9.7124065e+00
   3.8600000e+01   9.7455866e+00
   3.8700000e+01   9.7787675e+00
   3.8800000e+01   9.8119494e+00
   3.8900000e+01   9.8451320e+00
   3.9000000e+01   9.8783155e+00
   3.9100000e+01   9.9114998e+00
   3.9200000e+01   9.9446850e+00
   3.9300000e+01   9.9778708e+00
   3.9400000e+01   1.0011057e+01
   3.9500000e+01   1.0044245e+01
   3.9600000e+01   1.0077433e+01
   3.9700000e+01   1.0110622e+01
   3.9800000e+01   1.0143811e+01
   3.9900000e+01   1.0177002e+01
   4.0000000e+01   1.0210192e+01
   4.0100000e+01   1.0243384e+01
   4.0200000e+01   1.0276576e+01
   4.0300000e+01   1.0309769e+01
   4.0400000e+01   1.0342962e+01
   4.0500000e+01   1.0376156e+01
   4.0600000e+01   1.0409351e+01
   4.0700000e+01   1.0442546e+01
   4.0800000e+01   1.0475741e+01
   4.0900000e+01   1.0508937e+01
   4.1000000e+01   1.0542134e+01
   4.1100000e+01   1.0575331e+01
   4.1200000e+01   1.0608529e+01
   4.1300000e+01   1.0641727e+01
   4.1400000e+01   1.0674926e+01
   4.1500000e+01   1.0708125e+01
   4.1600000e+01   1.0741325e+01
   4.1700000e+01   1.0774525e+01
   4.1800000e+01   1.0807725e+01
   4.1900000e+01   1.0840926e+01
   4.2000000e+01   1.0874128e+01
   4.2100000e+01   1.0907329e+01
   4.2200000e+01   1.0940531e+01
   4.2300000e+01   1.0973734e+01
   4.2400000e+01   1.1006937e+01
   4.2500000e+01   1.1040140e+01
   4.2600000e+01   1.1073344e+01
   4.2700000e+01   1.1106548e+01
   4.2800000e+01   1.1139752e+01
   4.2900000e+01   1.1172957e+01
   4.3000000e+01   1.1206162e+01
   4.3100000e+01   1.1239367e+01
   4.3200000e+01   1.1272573e+01
   4.3300000e+01   1.1305779e+01
   4.3400000e+01   1.1338985e+01
   4.3500000e+01   1.1372192e+01
   4.3600000e+01   1.1405399e+01
   4.3700000e+01   1.1438606e+01
   4.3800000e+01   1.1471813e+01
   4.3900000e+01   1.1505021e+01
   4.4000000e+01   1.1538229e+01
   4.4100000e+01   1.1571437e+01
   4.4200000e+01   1.1604646e+01
   4.4300000e+01   1.1637854e+01
   4.4400000e+01   1.1671063e+01
   4.4500000e+01   1.1704272e+01
   4.4600000e+01   1.1737482e+01
   4.4700000e+01   1.1770692e+01
   4.4800000e+01   1.1803901e+01
   4.4900000e+01   1.1837111e+01
   4.5000000e+01   1.1870322e+01
   4.5100000e+01   1.1903532e+01
   4.5200000e+01   1.1936743e+01
   4.5300000e+01   1.1969954e+01
   4.5400000e+01   1.2003165e+01
   4.5500000e+01   1.2036376e+01
   4.5600000e+01   1.2069588e+01
   4.5700000e+01   1.2102799e+01
   4.5800000e+01   1.2136011e+01
   4.5900000e+01   1.2169223e+01
   4.6000000e+01   1.2202435e+01
   4.6100000e+01   1.2235647e+01
   4.6200000e+01   1.2268860e+01
   4.6300000e+01   1.2302072e+01
   4.6400000e+01   1.2335285e+01
   4.6500000e+01   1.2368498e+01
   4.6600000e+01   1.2401711e+01
   4.6700000e+01   1.2434924e+01
   4.6800000e+01   1.2468138e+01
   4.6900000e+01   1.2501351e+01
   4.7000000e+01   1.2534565e+01
   4.7100000e+01   1.2567779e+01
   4.7200000e+01   1.2600992e+01
   4.7300000e+01   1.2634206e+01
   4.7400000e+01   1.2667421e+01
   4.7500000e+01   1.2700635e+01
   4.7600000e+01   1.2733849e+01
   4.7700000e+01   1.2767064e+01
   4.7800000e+01   1.2800278e+01
   4.7900000e+01   1.2833493e+01
   4.8000000e+01   1.2866708e+01
   4.8100000e+01   1.2899922e+01
   4.8200000e+01   1.2933137e+01
   4.8300000e+01   1.2966352e+01
   4.8400000e+01   1.2999568e+01
   4.8500000e+01   1.3032783e+01
   4.8600000e+01   1.3065998e+01
   4.8700000e+01   1.3099214e+01
   4.8800000e+01   1.3132429e+01
   4.8900000e+01   1.3165645e+01
   4.9000000e+01   1.3198861e+01
   4.9100000e+01   1.3232076e+01
   4.9200000e+01   1.3265292e+01
   4.9300000e+01   1.3298508e+01
   4.9400000e+01   1.3331724e+01
   4.9500000e+01   1.3364940e+01
   4.9600000e+01   1.3398156e+01
   4.9700000e+01   1.3431373e+01
   4.9800000e+01   1.3464589e+01
   4.9900000e+01   1.3497805e+01
   5.0000000e+01   1.3531022e+01
   5.0100000e+01   1.3564238e+01
   5.0200000e+01   1.3597455e+01
   5.0300000e+01   1.3630671e+01
   5.0400000e+01   1.3663888e+01
   5.0500000e+01   1.3697105e+01
   5.0600000e+01   1.3730322e+01
   5.0700000e+01   1.3763539e+01
   5.0800000e+01   1.3796755e+01
   5.0900000e+01   1.3829972e+01
   5.1000000e+01   1.3863189e+01
   5.1100000e+01   1.3896406e+01
   5.1200000e+01   1.3929624e+01
   5.1300000e+01   1.3962841e+01
   5.1400000e+01   1.3996058e+01
   5.1500000e+01   1.4029275e+01
   5.1600000e+01   1.4062493e+01
   5.1700000e+01   1.4095710e+01
   5.1800000e+01   1.4128927e+01
   5.1900000e+01   1.4162145e+01
   5.2000000e+01   1.4195362e+01
   5.2100000e+01   1.4228580e+01
   5.2200000e+01   1.4261797e+01
   5.2300000e+01   1.4295015e+01
   5.2400000e+01   1.4328233e+01
   5.2500000e+01   1.4361450e+01
   5.2600000e+01   1.4394668e+01
   5.2700000e+01   1.4427886e+01
   5.2800000e+01   1.4461104e+01
   5.2900000e+01   1.4494321e+01
   5.3000000e+01   1.4527539e+01
   5.3100000e+01   1.4560757e+01
   5.3200000e+01   1.4593975e+01
   5.3300000e+01   1.4627193e+01
   5.3400000e+01   1.4660411e+01
   5.3500000e+01   1.4693629e+01
   5.3600000e+01   1.4726847e+01
   5.3700000e+01   1.4760065e+01
   5.3800000e+01   1.4793283e+01
   5.3900000e+01   1.4826501e+01
   5.4000000e+01   1.4859719e+01
   5.4100000e+01   1.4892938e+01
   5.4200000e+01   1.4926156e+01
   5.4300000e+01   1.4959374e+01
   5.4400000e+01   1.4992592e+01
   5.4500000e+01   1.5025811e+01
   5.4600000e+01   1.5059029e+01
   5.4700000e+01   1.5092247e+01
   5.4800000e+01   1.5125466e+01
   5.4900000e+01   1.5158684e+01
   5.5000000e+01   1.5191902e+01
   5.5100000e+01   1.5225121e+01
   5.5200000e+01   1.5258339e+01
   5.5300000e+01   1.5291558e+01
   5.5400000e+01   1.5324776e+01
   5.5500000e+01   1.5357994e+01
   5.5600000e+01   1.5391213e+01
   5.5700000e+01   1.5424431e+01
   5.5800000e+01   1.5457650e+01
   5.5900000e+01   1.5490869e+01
   5.6000000e+01   1.5524087e+01
   5.6100000e+01   1.5557306e+01
   5.6200000e+01   1.5590524e+01
   5.6300000e+01   1.5623743e+01
   5.6400000e+01   1.5656962e+01
   5.6500000e+01   1.5690180e+01
   5.6600000e+01   1.5723399e+01
   5.6700000e+01   1.5756618e+01
   5.6800000e+01   1.5789836e+01
   5.6900000e+01   1.5823055e+01
   5.7000000e+01   1.5856274e+01
   5.7100000e+01   1.5889492e+01
   5.7200000e+01   1.5922711e+01
   5.7300000e+01   1.5955930e+01
   5.7400000e+01   1.5989149e+01
   5.7500000e+01   1.6022367e+01
   5.7600000e+01   1.6055586e+01
   5.7700000e+01   1.6088805e+01
   5.7800000e+01   1.6122024e+01
   5.7900000e+01   1.6155243e+01
   5.8000000e+01   1.6188461e+01
   5.8100000e+01   1.6221680e+01
   5.8200000e+01   1.6254899e+01
   5.8300000e+01   1.6288118e+01
   5.8400000e+01   1.6321337e+01
   5.8500000e+01   1.6354556e+01
   5.8600000e+01   1.6387775e+01
   5.8700000e+01   1.6420994e+01
   5.8800000e+01   1.6454212e+01
   5.8900000e+01   1.6487431e+01
   5.9000000e+01   1.6520650e+01
   5.9100000e+01   1.6553869e+01
   5.9200000e+01   1.6587088e+01
   5.9300000e+01   1.6620307e+01
   5.9400000e+01   1.6653526e+01
   5.9500000e+01   1.6686745e+01
   5.9600000e+01   1.6719964e+01
   5.9700000e+01   1.6753183e+01
   5.9800000e+01   1.6786402e+01
   5.9900000e+01   1.6819621e+01
   6.0000000e+01   1.6852840e+01


==> final/erg2_2.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   7.9742525e-02
   1.0000000e-01   8.3391225e-02
   2.0000000e-01   8.7201760e-02
   3.0000000e-01   9.1180844e-02
   4.0000000e-01   9.5335423e-02
   5.0000000e-01   9.9672689e-02
   6.0000000e-01   1.0420008e-01
   7.0000000e-01   1.0892527e-01
   8.0000000e-01   1.1385620e-01
   9.0000000e-01   1.1900108e-01
   1.0000000e+00   1.2436835e-01
   1.1000000e+00   1.2996672e-01
   1.2000000e+00   1.3580518e-01
   1.3000000e+00   1.4189297e-01
   1.4000000e+00   1.4823959e-01
   1.5000000e+00   1.5485483e-01
   1.6000000e+00   1.6174871e-01
   1.7000000e+00   1.6893154e-01
   1.8000000e+00   1.7641386e-01
   1.9000000e+00   1.8420651e-01
   2.0000000e+00   1.9232053e-01
   2.1000000e+00   2.0076724e-01
   2.2000000e+00   2.0955819e-01
   2.3000000e+00   2.1870514e-01
   2.4000000e+00   2.2822009e-01
   2.5000000e+00   2.3811525e-01
   2.6000000e+00   2.4840301e-01
   2.7000000e+00   2.5909595e-01
   2.8000000e+00   2.7020683e-01
   2.9000000e+00   2.8174854e-01
   3.0000000e+00   2.9373411e-01
   3.1000000e+00   3.0617668e-01
   3.2000000e+00   3.1908948e-01
   3.3000000e+00   3.3248582e-01
   3.4000000e+00   3.4637903e-01
   3.5000000e+00   3.6078248e-01
   3.6000000e+00   3.7570950e-01
   3.7000000e+00   3.9117341e-01
   3.8000000e+00   4.0718744e-01
   3.9000000e+00   4.2376472e-01
   4.0000000e+00   4.4091825e-01
   4.1000000e+00   4.5866086e-01
   4.2000000e+00   4.7700517e-01
   4.3000000e+00   4.9596358e-01
   4.4000000e+00   5.1554819e-01
   4.5000000e+00   5.3577080e-01
   4.6000000e+00   5.5664286e-01
   4.7000000e+00   5.7817544e-01
   4.8000000e+00   6.0037919e-01
   4.9000000e+00   6.2326429e-01
   5.0000000e+00   6.4684045e-01
   5.1000000e+00   6.7111683e-01
   5.2000000e+00   6.9610204e-01
   5.3000000e+00   7.2180412e-01
   5.4000000e+00   7.4823046e-01
   5.5000000e+00   7.7538780e-01
   5.6000000e+00   8.0328224e-01
   5.7000000e+00   8.3191915e-01
   5.8000000e+00   8.6130319e-01
   5.9000000e+00   8.9143828e-01
   6.0000000e+00   9.2232758e-01
   6.1000000e+00   9.5397351e-01
   6.2000000e+00   9.8637768e-01
   6.3000000e+00   1.0195409e+00
   6.4000000e+00   1.0534633e+00
   6.5000000e+00   1.0881441e+00
   6.6000000e+00   1.1235818e+00
   6.7000000e+00   1.1597741e+00
   6.8000000e+00   1.1967179e+00
   6.9000000e+00   1.2344094e+00
   7.0000000e+00   1.2728441e+00
   7.1000000e+00   1.3120167e+00
   7.2000000e+00   1.3519211e+00
   7.3000000e+00   1.3925508e+00
   7.4000000e+00   1.4338985e+00
   7.5000000e+00   1.4759561e+00
   7.6000000e+00   1.5187151e+00
   7.7000000e+00   1.5621666e+00
   7.8000000e+00   1.6063007e+00
   7.9000000e+00   1.6511075e+00
   8.0000000e+00   1.6965764e+00
   8.1000000e+00   1.7426962e+00
   8.2000000e+00   1.7894558e+00
   8.3000000e+00   1.8368431e+00
   8.4000000e+00   1.8848464e+00
   8.5000000e+00   1.9334530e+00
   8.6000000e+00   1.9826506e+00
   8.7000000e+00   2.0324263e+00
   8.8000000e+00   2.0827671e+00
   8.9000000e+00   2.1336599e+00
   9.0000000e+00   2.1850914e+00
   9.1000000e+00   2.2370485e+00
   9.2000000e+00   2.2895177e+00
   9.3000000e+00   2.3424857e+00
   9.4000000e+00   2.3959392e+00
   9.5000000e+00   2.4498649e+00
   9.6000000e+00   2.5042495e+00
   9.7000000e+00   2.5590798e+00
   9.8000000e+00   2.6143429e+00
   9.9000000e+00   2.6700257e+00
   1.0000000e+01   2.7261157e+00
   1.0100000e+01   2.7826000e+00
   1.0200000e+01   2.8394664e+00
   1.0300000e+01   2.8967026e+00
   1.0400000e+01   2.9542965e+00
   1.0500000e+01   3.0122365e+00
   1.0600000e+01   3.0705108e+00
   1.0700000e+01   3.1291081e+00
   1.0800000e+01   3.1880174e+00
   1.0900000e+01   3.2472278e+00
   1.1000000e+01   3.3067287e+00
   1.1100000e+01   3.3665098e+00
   1.1200000e+01   3.4265610e+00
   1.1300000e+01   3.4868725e+00
   1.1400000e+01   3.5474347e+00
   1.1500000e+01   3.6082384e+00
   1.1600000e+01   3.6692746e+00
   1.1700000e+01   3.7305344e+00
   1.1800000e+01   3.7920094e+00
   1.1900000e+01   3.8536915e+00
   1.2000000e+01   3.9155725e+00
   1.2100000e+01   3.9776448e+00
   1.2200000e+01   4.0399009e+00
   1.2300000e+01   4.1023335e+00
   1.2400000e+01   4.1649358e+00
   1.2500000e+01   4.2277009e+00
   1.2600000e+01   4.2906224e+00
   1.2700000e+01   4.3536939e+00
   1.2800000e+01   4.4169094e+00
   1.2900000e+01   4.4802630e+00
   1.3000000e+01   4.5437491e+00
   1.3100000e+01   4.6073623e+00
   1.3200000e+01   4.6710974e+00
   1.3300000e+01   4.7349492e+00
   1.3400000e+01   4.7989130e+00
   1.3500000e+01   4.8629841e+00
   1.3600000e+01   4.9271580e+00
   1.3700000e+01   4.9914304e+00
   1.3800000e+01   5.0557972e+00
   1.3900000e+01   5.1202543e+00
   1.4000000e+01   5.1847980e+00
   1.4100000e+01   5.2494247e+00
   1.4200000e+01   5.3141306e+00
   1.4300000e+01   5.3789126e+00
   1.4400000e+01   5.4437672e+00
   1.4500000e+01   5.5086915e+00
   1.4600000e+01   5.5736824e+00
   1.4700000e+01   5.6387371e+00
   1.4800000e+01   5.7038528e+00
   1.4900000e+01   5.7690268e+00
   1.5000000e+01   5.8342567e+00
   1.5100000e+01   5.8995400e+00
   1.5200000e+01   5.9648744e+00
   1.5300000e+01   6.0302578e+00
   1.5400000e+01   6.0956878e+00
   1.5500000e+01   6.1611626e+00
   1.5600000e+01   6.2266801e+00
   1.5700000e+01   6.2922385e+00
   1.5800000e+01   6.3578360e+00
   1.5900000e+01   6.4234709e+00
   1.6000000e+01   6.4891415e+00
   1.6100000e+01   6.5548463e+00
   1.6200000e+01   6.6205838e+00
   1.6300000e+01   6.6863525e+00
   1.6400000e+01   6.7521510e+00
   1.6500000e+01   6.8179781e+00
   1.6600000e+01   6.8838324e+00
   1.6700000e+01   6.9497129e+00
   1.6800000e+01   7.0156182e+00
   1.6900000e+01   7.0815473e+00
   1.7000000e+01   7.1474992e+00
   1.7100000e+01   7.2134728e+00
   1.7200000e+01   7.2794673e+00
   1.7300000e+01   7.3454815e+00
   1.7400000e+01   7.4115148e+00
   1.7500000e+01   7.4775662e+00
   1.7600000e+01   7.5436349e+00
   1.7700000e+01   7.6097201e+00
   1.7800000e+01   7.6758212e+00
   1.7900000e+01   7.7419374e+00
   1.8000000e+01   7.8080680e+00
   1.8100000e+01   7.8742125e+00
   1.8200000e+01   7.9403701e+00
   1.8300000e+01   8.0065403e+00
   1.8400000e+01   8.0727225e+00
   1.8500000e+01   8.1389162e+00
   1.8600000e+01   8.2051209e+00
   1.8700000e+01   8.2713361e+00
   1.8800000e+01   8.3375613e+00
   1.8900000e+01   8.4037961e+00
   1.9000000e+01   8.4700401e+00
   1.9100000e+01   8.5362927e+00
   1.9200000e+01   8.6025537e+00
   1.9300000e+01   8.6688227e+00
   1.9400000e+01   8.7350993e+00
   1.9500000e+01   8.8013832e+00
   1.9600000e+01   8.8676740e+00
   1.9700000e+01   8.9339714e+00
   1.9800000e+01   9.0002752e+00
   1.9900000e+01   9.0665850e+00
   2.0000000e+01   9.1329007e+00
   2.0100000e+01   9.1992218e+00
   2.0200000e+01   9.2655482e+00
   2.0300000e+01   9.3318797e+00
   2.0400000e+01   9.3982160e+00
   2.0500000e+01   9.4645568e+00
   2.0600000e+01   9.5309021e+00
   2.0700000e+01   9.5972515e+00
   2.0800000e+01   9.6636050e+00
   2.0900000e+01   9.7299623e+00
   2.1000000e+01   9.7963232e+00
   2.1100000e+01   9.8626876e+00
   2.1200000e+01   9.9290554e+00
   2.1300000e+01   9.9954263e+00
   2.1400000e+01   1.0061800e+01
   2.1500000e+01   1.0128177e+01
   2.1600000e+01   1.0194557e+01
   2.1700000e+01   1.0260939e+01
   2.1800000e+01   1.0327324e+01
   2.1900000e+01   1.0393711e+01
   2.2000000e+01   1.0460101e+01
   2.2100000e+01   1.0526493e+01
   2.2200000e+01   1.0592886e+01
   2.2300000e+01   1.0659282e+01
   2.2400000e+01   1.0725680e+01
   2.2500000e+01   1.0792080e+01
   2.2600000e+01   1.0858481e+01
   2.2700000e+01   1.0924884e+01
   2.2800000e+01   1.0991289e+01
   2.2900000e+01   1.1057695e+01
   2.3000000e+01   1.1124103e+01
   2.3100000e+01   1.1190512e+01
   2.3200000e+01   1.1256922e+01
   2.3300000e+01   1.1323334e+01
   2.3400000e+01   1.1389747e+01
   2.3500000e+01   1.1456161e+01
   2.3600000e+01   1.1522576e+01
   2.3700000e+01   1.1588992e+01
   2.3800000e+01   1.1655409e+01
   2.3900000e+01   1.1721827e+01
   2.4000000e+01   1.1788246e+01
   2.4100000e+01   1.1854666e+01
   2.4200000e+01   1.1921087e+01
   2.4300000e+01   1.1987508e+01
   2.4400000e+01   1.2053931e+01
   2.4500000e+01   1.2120354e+01
   2.4600000e+01   1.2186777e+01
   2.4700000e+01   1.2253202e+01
   2.4800000e+01   1.2319627e+01
   2.4900000e+01   1.2386053e+01
   2.5000000e+01   1.2452479e+01
   2.5100000e+01   1.2518906e+01
   2.5200000e+01   1.2585333e+01
   2.5300000e+01   1.2651761e+01
   2.5400000e+01   1.2718189e+01
   2.5500000e+01   1.2784618e+01
   2.5600000e+01   1.2851047e+01
   2.5700000e+01   1.2917477e+01
   2.5800000e+01   1.2983907e+01
   2.5900000e+01   1.3050337e+01
   2.6000000e+01   1.3116768e+01
   2.6100000e+01   1.3183199e+01
   2.6200000e+01   1.3249631e+01
   2.6300000e+01   1.3316062e+01
   2.6400000e+01   1.3382495e+01
   2.6500000e+01   1.3448927e+01
   2.6600000e+01   1.3515360e+01
   2.6700000e+01   1.3581793e+01
   2.6800000e+01   1.3648226e+01
   2.6900000e+01   1.3714659e+01
   2.7000000e+01   1.3781093e+01
   2.7100000e+01   1.3847527e+01
   2.7200000e+01   1.3913961e+01
   2.7300000e+01   1.3980395e+01
   2.7400000e+01   1.4046830e+01
   2.7500000e+01   1.4113264e+01
   2.7600000e+01   1.4179699e+01
   2.7700000e+01   1.4246134e+01
   2.7800000e+01   1.4312569e+01
   2.7900000e+01   1.4379005e+01
   2.8000000e+01   1.4445440e+01
   2.8100000e+01   1.4511876e+01
   2.8200000e+01   1.4578311e+01
   2.8300000e+01   1.4644747e+01
   2.8400000e+01   1.4711183e+01
   2.8500000e+01   1.4777619e+01
   2.8600000e+01   1.4844056e+01
   2.8700000e+01   1.4910492e+01
   2.8800000e+01   1.4976928e+01
   2.8900000e+01   1.5043365e+01
   2.9000000e+01   1.5109801e+01
   2.9100000e+01   1.5176238e+01
   2.9200000e+01   1.5242675e+01
   2.9300000e+01   1.5309112e+01
   2.9400000e+01   1.5375549e+01
   2.9500000e+01   1.5441986e+01
   2.9600000e+01   1.5508423e+01
   2.9700000e+01   1.5574860e+01
   2.9800000e+01   1.5641297e+01
   2.9900000e+01   1.5707734e+01
   3.0000000e+01   1.5774172e+01
   3.0100000e+01   1.5840609e+01
   3.0200000e+01   1.5907047e+01
   3.0300000e+01   1.5973484e+01
   3.0400000e+01   1.6039922e+01
   3.0500000e+01   1.6106359e+01
   3.0600000e+01   1.6172797e+01
   3.0700000e+01   1.6239235e+01
   3.0800000e+01   1.6305672e+01
   3.0900000e+01   1.6372110e+01
   3.1000000e+01   1.6438548e+01
   3.1100000e+01   1.6504986e+01
   3.1200000e+01   1.6571423e+01
   3.1300000e+01   1.6637861e+01
   3.1400000e+01   1.6704299e+01
   3.1500000e+01   1.6770737e+01
   3.1600000e+01   1.6837175e+01
   3.1700000e+01   1.6903613e+01
   3.1800000e+01   1.6970051e+01
   3.1900000e+01   1.7036489e+01
   3.2000000e+01   1.7102927e+01
   3.2100000e+01   1.7169365e+01
   3.2200000e+01   1.7235803e+01
   3.2300000e+01   1.7302242e+01
   3.2400000e+01   1.7368680e+01
   3.2500000e+01   1.7435118e+01
   3.2600000e+01   1.7501556e+01
   3.2700000e+01   1.7567994e+01
   3.2800000e+01   1.7634433e+01
   3.2900000e+01   1.7700871e+01
   3.3000000e+01   1.7767309e+01
   3.3100000e+01   1.7833747e+01
   3.3200000e+01   1.7900186e+01
   3.3300000e+01   1.7966624e+01
   3.3400000e+01   1.8033062e+01
   3.3500000e+01   1.8099501e+01
   3.3600000e+01   1.8165939e+01
   3.3700000e+01   1.8232377e+01
   3.3800000e+01   1.8298816e+01
   3.3900000e+01   1.8365254e+01
   3.4000000e+01   1.8431692e+01
   3.4100000e+01   1.8498131e+01
   3.4200000e+01   1.8564569e+01
   3.4300000e+01   1.8631007e+01
   3.4400000e+01   1.8697446e+01
   3.4500000e+01   1.8763884e+01
   3.4600000e+01   1.8830323e+01
   3.4700000e+01   1.8896761e+01
   3.4800000e+01   1.8963199e+01
   3.4900000e+01   1.9029638e+01
   3.5000000e+01   1.9096076e+01
   3.5100000e+01   1.9162515e+01
   3.5200000e+01   1.9228953e+01
   3.5300000e+01   1.9295392e+01
   3.5400000e+01   1.9361830e+01
   3.5500000e+01   1.9428269e+01
   3.5600000e+01   1.9494707e+01
   3.5700000e+01   1.9561146e+01
   3.5800000e+01   1.9627584e+01
   3.5900000e+01   1.9694023e+01
   3.6000000e+01   1.9760461e+01
   3.6100000e+01   1.9826899e+01
   3.6200000e+01   1.9893338e+01
   3.6300000e+01   1.9959776e+01
   3.6400000e+01   2.0026215e+01
   3.6500000e+01   2.0092653e+01
   3.6600000e+01   2.0159092e+01
   3.6700000e+01   2.0225530e+01
   3.6800000e+01   2.0291969e+01
   3.6900000e+01   2.0358408e+01
   3.7000000e+01   2.0424846e+01
   3.7100000e+01   2.0491285e+01
   3.7200000e+01   2.0557723e+01
   3.7300000e+01   2.0624162e+01
   3.7400000e+01   2.0690600e+01
   3.7500000e+01   2.0757039e+01
   3.7600000e+01   2.0823477e+01
   3.7700000e+01   2.0889916e+01
   3.7800000e+01   2.0956354e+01
   3.7900000e+01   2.1022793e+01
   3.8000000e+01   2.1089231e+01
   3.8100000e+01   2.1155670e+01
   3.8200000e+01   2.1222108e+01
   3.8300000e+01   2.1288547e+01
   3.8400000e+01   2.1354985e+01
   3.8500000e+01   2.1421424e+01
   3.8600000e+01   2.1487862e+01
   3.8700000e+01   2.1554301e+01
   3.8800000e+01   2.1620740e+01
   3.8900000e+01   2.1687178e+01
   3.9000000e+01   2.1753617e+01
   3.9100000e+01   2.1820055e+01
   3.9200000e+01   2.1886494e+01
   3.9300000e+01   2.1952932e+01
   3.9400000e+01   2.2019371e+01
   3.9500000e+01   2.2085809e+01
   3.9600000e+01   2.2152248e+01
   3.9700000e+01   2.2218686e+01
   3.9800000e+01   2.2285125e+01
   3.9900000e+01   2.2351564e+01
   4.0000000e+01   2.2418002e+01
   4.0100000e+01   2.2484441e+01
   4.0200000e+01   2.2550879e+01
   4.0300000e+01   2.2617318e+01
   4.0400000e+01   2.2683756e+01
   4.0500000e+01   2.2750195e+01
   4.0600000e+01   2.2816633e+01
   4.0700000e+01   2.2883072e+01
   4.0800000e+01   2.2949511e+01
   4.0900000e+01   2.3015949e+01
   4.1000000e+01   2.3082388e+01
   4.1100000e+01   2.3148826e+01
   4.1200000e+01   2.3215265e+01
   4.1300000e+01   2.3281703e+01
   4.1400000e+01   2.3348142e+01
   4.1500000e+01   2.3414580e+01
   4.1600000e+01   2.3481019e+01
   4.1700000e+01   2.3547458e+01
   4.1800000e+01   2.3613896e+01
   4.1900000e+01   2.3680335e+01
   4.2000000e+01   2.3746773e+01
   4.2100000e+01   2.3813212e+01
   4.2200000e+01   2.3879650e+01
   4.2300000e+01   2.3946089e+01
   4.2400000e+01   2.4012527e+01
   4.2500000e+01   2.4078966e+01
   4.2600000e+01   2.4145405e+01
   4.2700000e+01   2.4211843e+01
   4.2800000e+01   2.4278282e+01
   4.2900000e+01   2.4344720e+01
   4.3000000e+01   2.4411159e+01
   4.3100000e+01   2.4477597e+01
   4.3200000e+01   2.4544036e+01
   4.3300000e+01   2.4610474e+01
   4.3400000e+01   2.4676913e+01
   4.3500000e+01   2.4743352e+01
   4.3600000e+01   2.4809790e+01
   4.3700000e+01   2.4876229e+01
   4.3800000e+01   2.4942667e+01
   4.3900000e+01   2.5009106e+01
   4.4000000e+01   2.5075544e+01
   4.4100000e+01   2.5141983e+01
   4.4200000e+01   2.5208421e+01
   4.4300000e+01   2.5274860e+01
   4.4400000e+01   2.5341299e+01
   4.4500000e+01   2.5407737e+01
   4.4600000e+01   2.5474176e+01
   4.4700000e+01   2.5540614e+01
   4.4800000e+01   2.5607053e+01
   4.4900000e+01   2.5673491e+01
   4.5000000e+01   2.5739930e+01
   4.5100000e+01   2.5806369e+01
   4.5200000e+01   2.5872807e+01
   4.5300000e+01   2.5939246e+01
   4.5400000e+01   2.6005684e+01
   4.5500000e+01   2.6072123e+01
   4.5600000e+01   2.6138561e+01
   4.5700000e+01   2.6205000e+01
   4.5800000e+01   2.6271438e+01
   4.5900000e+01   2.6337877e+01
   4.6000000e+01   2.6404316e+01
   4.6100000e+01   2.6470754e+01
   4.6200000e+01   2.6537193e+01
   4.6300000e+01   2.6603631e+01
   4.6400000e+01   2.6670070e+01
   4.6500000e+01   2.6736508e+01
   4.6600000e+01   2.6802947e+01
   4.6700000e+01   2.6869385e+01
   4.6800000e+01   2.6935824e+01
   4.6900000e+01   2.7002263e+01
   4.7000000e+01   2.7068701e+01
   4.7100000e+01   2.7135140e+01
   4.7200000e+01   2.7201578e+01
   4.7300000e+01   2.7268017e+01
   4.7400000e+01   2.7334455e+01
   4.7500000e+01   2.7400894e+01
   4.7600000e+01   2.7467333e+01
   4.7700000e+01   2.7533771e+01
   4.7800000e+01   2.7600210e+01
   4.7900000e+01   2.7666648e+01
   4.8000000e+01   2.7733087e+01
   4.8100000e+01   2.7799525e+01
   4.8200000e+01   2.7865964e+01
   4.8300000e+01   2.7932402e+01
   4.8400000e+01   2.7998841e+01
   4.8500000e+01   2.8065280e+01
   4.8600000e+01   2.8131718e+01
   4.8700000e+01   2.8198157e+01
   4.8800000e+01   2.8264595e+01
   4.8900000e+01   2.8331034e+01
   4.9000000e+01   2.8397472e+01
   4.9100000e+01   2.8463911e+01
   4.9200000e+01   2.8530350e+01
   4.9300000e+01   2.8596788e+01
   4.9400000e+01   2.8663227e+01
   4.9500000e+01   2.8729665e+01
   4.9600000e+01   2.8796104e+01
   4.9700000e+01   2.8862542e+01
   4.9800000e+01   2.8928981e+01
   4.9900000e+01   2.8995419e+01
   5.0000000e+01   2.9061858e+01
   5.0100000e+01   2.9128297e+01
   5.0200000e+01   2.9194735e+01
   5.0300000e+01   2.9261174e+01
   5.0400000e+01   2.9327612e+01
   5.0500000e+01   2.9394051e+01
   5.0600000e+01   2.9460489e+01
   5.0700000e+01   2.9526928e+01
   5.0800000e+01   2.9593367e+01
   5.0900000e+01   2.9659805e+01
   5.1000000e+01   2.9726244e+01
   5.1100000e+01   2.9792682e+01
   5.1200000e+01   2.9859121e+01
   5.1300000e+01   2.9925559e+01
   5.1400000e+01   2.9991998e+01
   5.1500000e+01   3.0058436e+01
   5.1600000e+01   3.0124875e+01
   5.1700000e+01   3.0191314e+01
   5.1800000e+01   3.0257752e+01
   5.1900000e+01   3.0324191e+01
   5.2000000e+01   3.0390629e+01
   5.2100000e+01   3.0457068e+01
   5.2200000e+01   3.0523506e+01
   5.2300000e+01   3.0589945e+01
   5.2400000e+01   3.0656384e+01
   5.2500000e+01   3.0722822e+01
   5.2600000e+01   3.0789261e+01
   5.2700000e+01   3.0855699e+01
   5.2800000e+01   3.0922138e+01
   5.2900000e+01   3.0988576e+01
   5.3000000e+01   3.1055015e+01
   5.3100000e+01   3.1121453e+01
   5.3200000e+01   3.1187892e+01
   5.3300000e+01   3.1254331e+01
   5.3400000e+01   3.1320769e+01
   5.3500000e+01   3.1387208e+01
   5.3600000e+01   3.1453646e+01
   5.3700000e+01   3.1520085e+01
   5.3800000e+01   3.1586523e+01
   5.3900000e+01   3.1652962e+01
   5.4000000e+01   3.1719401e+01
   5.4100000e+01   3.1785839e+01
   5.4200000e+01   3.1852278e+01
   5.4300000e+01   3.1918716e+01
   5.4400000e+01   3.1985155e+01
   5.4500000e+01   3.2051593e+01
   5.4600000e+01   3.2118032e+01
   5.4700000e+01   3.2184470e+01
   5.4800000e+01   3.2250909e+01
   5.4900000e+01   3.2317348e+01
   5.5000000e+01   3.2383786e+01
   5.5100000e+01   3.2450225e+01
   5.5200000e+01   3.2516663e+01
   5.5300000e+01   3.2583102e+01
   5.5400000e+01   3.2649540e+01
   5.5500000e+01   3.2715979e+01
   5.5600000e+01   3.2782417e+01
   5.5700000e+01   3.2848856e+01
   5.5800000e+01   3.2915295e+01
   5.5900000e+01   3.2981733e+01
   5.6000000e+01   3.3048172e+01
   5.6100000e+01   3.3114610e+01
   5.6200000e+01   3.3181049e+01
   5.6300000e+01   3.3247487e+01
   5.6400000e+01   3.3313926e+01
   5.6500000e+01   3.3380365e+01
   5.6600000e+01   3.3446803e+01
   5.6700000e+01   3.3513242e+01
   5.6800000e+01   3.3579680e+01
   5.6900000e+01   3.3646119e+01
   5.7000000e+01   3.3712557e+01
   5.7100000e+01   3.3778996e+01
   5.7200000e+01   3.3845434e+01
   5.7300000e+01   3.3911873e+01
   5.7400000e+01   3.3978312e+01
   5.7500000e+01   3.4044750e+01
   5.7600000e+01   3.4111189e+01
   5.7700000e+01   3.4177627e+01
   5.7800000e+01   3.4244066e+01
   5.7900000e+01   3.4310504e+01
   5.8000000e+01   3.4376943e+01
   5.8100000e+01   3.4443382e+01
   5.8200000e+01   3.4509820e+01
   5.8300000e+01   3.4576259e+01
   5.8400000e+01   3.4642697e+01
   5.8500000e+01   3.4709136e+01
   5.8600000e+01   3.4775574e+01
   5.8700000e+01   3.4842013e+01
   5.8800000e+01   3.4908451e+01
   5.8900000e+01   3.4974890e+01
   5.9000000e+01   3.5041329e+01
   5.9100000e+01   3.5107767e+01
   5.9200000e+01   3.5174206e+01
   5.9300000e+01   3.5240644e+01
   5.9400000e+01   3.5307083e+01
   5.9500000e+01   3.5373521e+01
   5.9600000e+01   3.5439960e+01
   5.9700000e+01   3.5506399e+01
   5.9800000e+01   3.5572837e+01
   5.9900000e+01   3.5639276e+01
   6.0000000e+01   3.5705714e+01


==> final/erg2_3.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   2.4226079e-01
   1.0000000e-01   2.5272346e-01
   2.0000000e-01   2.6359774e-01
   3.0000000e-01   2.7489654e-01
   4.0000000e-01   2.8663289e-01
   5.0000000e-01   2.9881999e-01
   6.0000000e-01   3.1147109e-01
   7.0000000e-01   3.2459957e-01
   8.0000000e-01   3.3821886e-01
   9.0000000e-01   3.5234239e-01
   1.0000000e+00   3.6698365e-01
   1.1000000e+00   3.8215608e-01
   1.2000000e+00   3.9787305e-01
   1.3000000e+00   4.1414789e-01
   1.4000000e+00   4.3099378e-01
   1.5000000e+00   4.4842375e-01
   1.6000000e+00   4.6645068e-01
   1.7000000e+00   4.8508719e-01
   1.8000000e+00   5.0434567e-01
   1.9000000e+00   5.2423820e-01
   2.0000000e+00   5.4477653e-01
   2.1000000e+00   5.6597204e-01
   2.2000000e+00   5.8783573e-01
   2.3000000e+00   6.1037812e-01
   2.4000000e+00   6.3360928e-01
   2.5000000e+00   6.5753874e-01
   2.6000000e+00   6.8217551e-01
   2.7000000e+00   7.0752799e-01
   2.8000000e+00   7.3360397e-01
   2.9000000e+00   7.6041062e-01
   3.0000000e+00   7.8795442e-01
   3.1000000e+00   8.1624114e-01
   3.2000000e+00   8.4527585e-01
   3.3000000e+00   8.7506288e-01
   3.4000000e+00   9.0560579e-01
   3.5000000e+00   9.3690736e-01
   3.6000000e+00   9.6896961e-01
   3.7000000e+00   1.0017938e+00
   3.8000000e+00   1.0353802e+00
   3.9000000e+00   1.0697286e+00
   4.0000000e+00   1.1048376e+00
   4.1000000e+00   1.1407055e+00
   4.2000000e+00   1.1773293e+00
   4.3000000e+00   1.2147057e+00
   4.4000000e+00   1.2528301e+00
   4.5000000e+00   1.2916977e+00
   4.6000000e+00   1.3313027e+00
   4.7000000e+00   1.3716386e+00
   4.8000000e+00   1.4126983e+00
   4.9000000e+00   1.4544740e+00
   5.0000000e+00   1.4969573e+00
   5.1000000e+00   1.5401393e+00
   5.2000000e+00   1.5840104e+00
   5.3000000e+00   1.6285605e+00
   5.4000000e+00   1.6737793e+00
   5.5000000e+00   1.7196557e+00
   5.6000000e+00   1.7661782e+00
   5.7000000e+00   1.8133353e+00
   5.8000000e+00   1.8611148e+00
   5.9000000e+00   1.9095044e+00
   6.0000000e+00   1.9584913e+00
   6.1000000e+00   2.0080629e+00
   6.2000000e+00   2.0582059e+00
   6.3000000e+00   2.1089074e+00
   6.4000000e+00   2.1601538e+00
   6.5000000e+00   2.2119320e+00
   6.6000000e+00   2.2642283e+00
   6.7000000e+00   2.3170294e+00
   6.8000000e+00   2.3703218e+00
   6.9000000e+00   2.4240921e+00
   7.0000000e+00   2.4783268e+00
   7.1000000e+00   2.5330128e+00
   7.2000000e+00   2.5881369e+00
   7.3000000e+00   2.6436859e+00
   7.4000000e+00   2.6996470e+00
   7.5000000e+00   2.7560075e+00
   7.6000000e+00   2.8127547e+00
   7.7000000e+00   2.8698763e+00
   7.8000000e+00   2.9273602e+00
   7.9000000e+00   2.9851944e+00
   8.0000000e+00   3.0433672e+00
   8.1000000e+00   3.1018671e+00
   8.2000000e+00   3.1606828e+00
   8.3000000e+00   3.2198035e+00
   8.4000000e+00   3.2792183e+00
   8.5000000e+00   3.3389168e+00
   8.6000000e+00   3.3988888e+00
   8.7000000e+00   3.4591244e+00
   8.8000000e+00   3.5196139e+00
   8.9000000e+00   3.5803479e+00
   9.0000000e+00   3.6413173e+00
   9.1000000e+00   3.7025131e+00
   9.2000000e+00   3.7639269e+00
   9.3000000e+00   3.8255503e+00
   9.4000000e+00   3.8873751e+00
   9.5000000e+00   3.9493937e+00
   9.6000000e+00   4.0115983e+00
   9.7000000e+00   4.0739817e+00
   9.8000000e+00   4.1365369e+00
   9.9000000e+00   4.1992569e+00
   1.0000000e+01   4.2621352e+00
   1.0100000e+01   4.3251654e+00
   1.0200000e+01   4.3883414e+00
   1.0300000e+01   4.4516573e+00
   1.0400000e+01   4.5151073e+00
   1.0500000e+01   4.5786859e+00
   1.0600000e+01   4.6423879e+00
   1.0700000e+01   4.7062082e+00
   1.0800000e+01   4.7701417e+00
   1.0900000e+01   4.8341840e+00
   1.1000000e+01   4.8983303e+00
   1.1100000e+01   4.9625763e+00
   1.1200000e+01   5.0269178e+00
   1.1300000e+01   5.0913509e+00
   1.1400000e+01   5.1558715e+00
   1.1500000e+01   5.2204761e+00
   1.1600000e+01   5.2851610e+00
   1.1700000e+01   5.3499228e+00
   1.1800000e+01   5.4147583e+00
   1.1900000e+01   5.4796642e+00
   1.2000000e+01   5.5446375e+00
   1.2100000e+01   5.6096754e+00
   1.2200000e+01   5.6747751e+00
   1.2300000e+01   5.7399338e+00
   1.2400000e+01   5.8051490e+00
   1.2500000e+01   5.8704184e+00
   1.2600000e+01   5.9357394e+00
   1.2700000e+01   6.0011100e+00
   1.2800000e+01   6.0665278e+00
   1.2900000e+01   6.1319909e+00
   1.3000000e+01   6.1974973e+00
   1.3100000e+01   6.2630451e+00
   1.3200000e+01   6.3286324e+00
   1.3300000e+01   6.3942576e+00
   1.3400000e+01   6.4599190e+00
   1.3500000e+01   6.5256149e+00
   1.3600000e+01   6.5913439e+00
   1.3700000e+01   6.6571045e+00
   1.3800000e+01   6.7228953e+00
   1.3900000e+01   6.7887150e+00
   1.4000000e+01   6.8545623e+00
   1.4100000e+01   6.9204360e+00
   1.4200000e+01   6.9863349e+00
   1.4300000e+01   7.0522579e+00
   1.4400000e+01   7.1182039e+00
   1.4500000e+01   7.1841720e+00
   1.4600000e+01   7.2501610e+00
   1.4700000e+01   7.3161702e+00
   1.4800000e+01   7.3821986e+00
   1.4900000e+01   7.4482453e+00
   1.5000000e+01   7.5143095e+00
   1.5100000e+01   7.5803905e+00
   1.5200000e+01   7.6464875e+00
   1.5300000e+01   7.7125999e+00
   1.5400000e+01   7.7787268e+00
   1.5500000e+01   7.8448677e+00
   1.5600000e+01   7.9110219e+00
   1.5700000e+01   7.9771889e+00
   1.5800000e+01   8.0433680e+00
   1.5900000e+01   8.1095588e+00
   1.6000000e+01   8.1757607e+00
   1.6100000e+01   8.2419732e+00
   1.6200000e+01   8.3081959e+00
   1.6300000e+01   8.3744282e+00
   1.6400000e+01   8.4406698e+00
   1.6500000e+01   8.5069202e+00
   1.6600000e+01   8.5731791e+00
   1.6700000e+01   8.6394460e+00
   1.6800000e+01   8.7057207e+00
   1.6900000e+01   8.7720027e+00
   1.7000000e+01   8.8382917e+00
   1.7100000e+01   8.9045874e+00
   1.7200000e+01   8.9708896e+00
   1.7300000e+01   9.0371979e+00
   1.7400000e+01   9.1035120e+00
   1.7500000e+01   9.1698318e+00
   1.7600000e+01   9.2361568e+00
   1.7700000e+01   9.3024870e+00
   1.7800000e+01   9.3688220e+00
   1.7900000e+01   9.4351617e+00
   1.8000000e+01   9.5015059e+00
   1.8100000e+01   9.5678543e+00
   1.8200000e+01   9.6342067e+00
   1.8300000e+01   9.7005630e+00
   1.8400000e+01   9.7669230e+00
   1.8500000e+01   9.8332865e+00
   1.8600000e+01   9.8996534e+00
   1.8700000e+01   9.9660236e+00
   1.8800000e+01   1.0032397e+01
   1.8900000e+01   1.0098773e+01
   1.9000000e+01   1.0165152e+01
   1.9100000e+01   1.0231534e+01
   1.9200000e+01   1.0297918e+01
   1.9300000e+01   1.0364304e+01
   1.9400000e+01   1.0430693e+01
   1.9500000e+01   1.0497085e+01
   1.9600000e+01   1.0563478e+01
   1.9700000e+01   1.0629873e+01
   1.9800000e+01   1.0696271e+01
   1.9900000e+01   1.0762670e+01
   2.0000000e+01   1.0829071e+01
   2.0100000e+01   1.0895473e+01
   2.0200000e+01   1.0961878e+01
   2.0300000e+01   1.1028283e+01
   2.0400000e+01   1.1094691e+01
   2.0500000e+01   1.1161099e+01
   2.0600000e+01   1.1227509e+01
   2.0700000e+01   1.1293921e+01
   2.0800000e+01   1.1360333e+01
   2.0900000e+01   1.1426747e+01
   2.1000000e+01   1.1493162e+01
   2.1100000e+01   1.1559577e+01
   2.1200000e+01   1.1625994e+01
   2.1300000e+01   1.1692412e+01
   2.1400000e+01   1.1758831e+01
   2.1500000e+01   1.1825251e+01
   2.1600000e+01   1.1891671e+01
   2.1700000e+01   1.1958093e+01
   2.1800000e+01   1.2024515e+01
   2.1900000e+01   1.2090938e+01
   2.2000000e+01   1.2157361e+01
   2.2100000e+01   1.2223786e+01
   2.2200000e+01   1.2290210e+01
   2.2300000e+01   1.2356636e+01
   2.2400000e+01   1.2423062e+01
   2.2500000e+01   1.2489489e+01
   2.2600000e+01   1.2555916e+01
   2.2700000e+01   1.2622344e+01
   2.2800000e+01   1.2688772e+01
   2.2900000e+01   1.2755200e+01
   2.3000000e+01   1.2821630e+01
   2.3100000e+01   1.2888059e+01
   2.3200000e+01   1.2954489e+01
   2.3300000e+01   1.3020919e+01
   2.3400000e+01   1.3087350e+01
   2.3500000e+01   1.3153781e+01
   2.3600000e+01   1.3220212e+01
   2.3700000e+01   1.3286644e+01
   2.3800000e+01   1.3353076e+01
   2.3900000e+01   1.3419509e+01
   2.4000000e+01   1.3485941e+01
   2.4100000e+01   1.3552374e+01
   2.4200000e+01   1.3618807e+01
   2.4300000e+01   1.3685240e+01
   2.4400000e+01   1.3751674e+01
   2.4500000e+01   1.3818108e+01
   2.4600000e+01   1.3884542e+01
   2.4700000e+01   1.3950976e+01
   2.4800000e+01   1.4017411e+01
   2.4900000e+01   1.4083845e+01
   2.5000000e+01   1.4150280e+01
   2.5100000e+01   1.4216715e+01
   2.5200000e+01   1.4283150e+01
   2.5300000e+01   1.4349585e+01
   2.5400000e+01   1.4416021e+01
   2.5500000e+01   1.4482456e+01
   2.5600000e+01   1.4548892e+01
   2.5700000e+01   1.4615328e+01
   2.5800000e+01   1.4681764e+01
   2.5900000e+01   1.4748200e+01
   2.6000000e+01   1.4814636e+01
   2.6100000e+01   1.4881072e+01
   2.6200000e+01   1.4947509e+01
   2.6300000e+01   1.5013945e+01
   2.6400000e+01   1.5080382e+01
   2.6500000e+01   1.5146819e+01
   2.6600000e+01   1.5213255e+01
   2.6700000e+01   1.5279692e+01
   2.6800000e+01   1.5346129e+01
   2.6900000e+01   1.5412566e+01
   2.7000000e+01   1.5479003e+01
   2.7100000e+01   1.5545440e+01
   2.7200000e+01   1.5611878e+01
   2.7300000e+01   1.5678315e+01
   2.7400000e+01   1.5744752e+01
   2.7500000e+01   1.5811189e+01
   2.7600000e+01   1.5877627e+01
   2.7700000e+01   1.5944064e+01
   2.7800000e+01   1.6010502e+01
   2.7900000e+01   1.6076939e+01
   2.8000000e+01   1.6143377e+01
   2.8100000e+01   1.6209815e+01
   2.8200000e+01   1.6276252e+01
   2.8300000e+01   1.6342690e+01
   2.8400000e+01   1.6409128e+01
   2.8500000e+01   1.6475566e+01
   2.8600000e+01   1.6542004e+01
   2.8700000e+01   1.6608441e+01
   2.8800000e+01   1.6674879e+01
   2.8900000e+01   1.6741317e+01
   2.9000000e+01   1.6807755e+01
   2.9100000e+01   1.6874193e+01
   2.9200000e+01   1.6940631e+01
   2.9300000e+01   1.7007069e+01
   2.9400000e+01   1.7073507e+01
   2.9500000e+01   1.7139945e+01
   2.9600000e+01   1.7206384e+01
   2.9700000e+01   1.7272822e+01
   2.9800000e+01   1.7339260e+01
   2.9900000e+01   1.7405698e+01
   3.0000000e+01   1.7472136e+01
   3.0100000e+01   1.7538574e+01
   3.0200000e+01   1.7605013e+01
   3.0300000e+01   1.7671451e+01
   3.0400000e+01   1.7737889e+01
   3.0500000e+01   1.7804327e+01
   3.0600000e+01   1.7870766e+01
   3.0700000e+01   1.7937204e+01
   3.0800000e+01   1.8003642e+01
   3.0900000e+01   1.8070081e+01
   3.1000000e+01   1.8136519e+01
   3.1100000e+01   1.8202957e+01
   3.1200000e+01   1.8269396e+01
   3.1300000e+01   1.8335834e+01
   3.1400000e+01   1.8402272e+01
   3.1500000e+01   1.8468711e+01
   3.1600000e+01   1.8535149e+01
   3.1700000e+01   1.8601587e+01
   3.1800000e+01   1.8668026e+01
   3.1900000e+01   1.8734464e+01
   3.2000000e+01   1.8800903e+01
   3.2100000e+01   1.8867341e+01
   3.2200000e+01   1.8933780e+01
   3.2300000e+01   1.9000218e+01
   3.2400000e+01   1.9066656e+01
   3.2500000e+01   1.9133095e+01
   3.2600000e+01   1.9199533e+01
   3.2700000e+01   1.9265972e+01
   3.2800000e+01   1.9332410e+01
   3.2900000e+01   1.9398849e+01
   3.3000000e+01   1.9465287e+01
   3.3100000e+01   1.9531726e+01
   3.3200000e+01   1.9598164e+01
   3.3300000e+01   1.9664603e+01
   3.3400000e+01   1.9731041e+01
   3.3500000e+01   1.9797480e+01
   3.3600000e+01   1.9863918e+01
   3.3700000e+01   1.9930356e+01
   3.3800000e+01   1.9996795e+01
   3.3900000e+01   2.0063233e+01
   3.4000000e+01   2.0129672e+01
   3.4100000e+01   2.0196110e+01
   3.4200000e+01   2.0262549e+01
   3.4300000e+01   2.0328988e+01
   3.4400000e+01   2.0395426e+01
   3.4500000e+01   2.0461865e+01
   3.4600000e+01   2.0528303e+01
   3.4700000e+01   2.0594742e+01
   3.4800000e+01   2.0661180e+01
   3.4900000e+01   2.0727619e+01
   3.5000000e+01   2.0794057e+01
   3.5100000e+01   2.0860496e+01
   3.5200000e+01   2.0926934e+01
   3.5300000e+01   2.0993373e+01
   3.5400000e+01   2.1059811e+01
   3.5500000e+01   2.1126250e+01
   3.5600000e+01   2.1192688e+01
   3.5700000e+01   2.1259127e+01
   3.5800000e+01   2.1325565e+01
   3.5900000e+01   2.1392004e+01
   3.6000000e+01   2.1458442e+01
   3.6100000e+01   2.1524881e+01
   3.6200000e+01   2.1591320e+01
   3.6300000e+01   2.1657758e+01
   3.6400000e+01   2.1724197e+01
   3.6500000e+01   2.1790635e+01
   3.6600000e+01   2.1857074e+01
   3.6700000e+01   2.1923512e+01
   3.6800000e+01   2.1989951e+01
   3.6900000e+01   2.2056389e+01
   3.7000000e+01   2.2122828e+01
   3.7100000e+01   2.2189266e+01
   3.7200000e+01   2.2255705e+01
   3.7300000e+01   2.2322144e+01
   3.7400000e+01   2.2388582e+01
   3.7500000e+01   2.2455021e+01
   3.7600000e+01   2.2521459e+01
   3.7700000e+01   2.2587898e+01
   3.7800000e+01   2.2654336e+01
   3.7900000e+01   2.2720775e+01
   3.8000000e+01   2.2787213e+01
   3.8100000e+01   2.2853652e+01
   3.8200000e+01   2.2920091e+01
   3.8300000e+01   2.2986529e+01
   3.8400000e+01   2.3052968e+01
   3.8500000e+01   2.3119406e+01
   3.8600000e+01   2.3185845e+01
   3.8700000e+01   2.3252283e+01
   3.8800000e+01   2.3318722e+01
   3.8900000e+01   2.3385160e+01
   3.9000000e+01   2.3451599e+01
   3.9100000e+01   2.3518038e+01
   3.9200000e+01   2.3584476e+01
   3.9300000e+01   2.3650915e+01
   3.9400000e+01   2.3717353e+01
   3.9500000e+01   2.3783792e+01
   3.9600000e+01   2.3850230e+01
   3.9700000e+01   2.3916669e+01
   3.9800000e+01   2.3983107e+01
   3.9900000e+01   2.4049546e+01
   4.0000000e+01   2.4115985e+01
   4.0100000e+01   2.4182423e+01
   4.0200000e+01   2.4248862e+01
   4.0300000e+01   2.4315300e+01
   4.0400000e+01   2.4381739e+01
   4.0500000e+01   2.4448177e+01
   4.0600000e+01   2.4514616e+01
   4.0700000e+01   2.4581054e+01
   4.0800000e+01   2.4647493e+01
   4.0900000e+01   2.4713932e+01
   4.1000000e+01   2.4780370e+01
   4.1100000e+01   2.4846809e+01
   4.1200000e+01   2.4913247e+01
   4.1300000e+01   2.4979686e+01
   4.1400000e+01   2.5046124e+01
   4.1500000e+01   2.5112563e+01
   4.1600000e+01   2.5179001e+01
   4.1700000e+01   2.5245440e+01
   4.1800000e+01   2.5311879e+01
   4.1900000e+01   2.5378317e+01
   4.2000000e+01   2.5444756e+01
   4.2100000e+01   2.5511194e+01
   4.2200000e+01   2.5577633e+01
   4.2300000e+01   2.5644071e+01
   4.2400000e+01   2.5710510e+01
   4.2500000e+01   2.5776949e+01
   4.2600000e+01   2.5843387e+01
   4.2700000e+01   2.5909826e+01
   4.2800000e+01   2.5976264e+01
   4.2900000e+01   2.6042703e+01
   4.3000000e+01   2.6109141e+01
   4.3100000e+01   2.6175580e+01
   4.3200000e+01   2.6242018e+01
   4.3300000e+01   2.6308457e+01
   4.3400000e+01   2.6374896e+01
   4.3500000e+01   2.6441334e+01
   4.3600000e+01   2.6507773e+01
   4.3700000e+01   2.6574211e+01
   4.3800000e+01   2.6640650e+01
   4.3900000e+01   2.6707088e+01
   4.4000000e+01   2.6773527e+01
   4.4100000e+01   2.6839965e+01
   4.4200000e+01   2.6906404e+01
   4.4300000e+01   2.6972843e+01
   4.4400000e+01   2.7039281e+01
   4.4500000e+01   2.7105720e+01
   4.4600000e+01   2.7172158e+01
   4.4700000e+01   2.7238597e+01
   4.4800000e+01   2.7305035e+01
   4.4900000e+01   2.7371474e+01
   4.5000000e+01   2.7437913e+01
   4.5100000e+01   2.7504351e+01
   4.5200000e+01   2.7570790e+01
   4.5300000e+01   2.7637228e+01
   4.5400000e+01   2.7703667e+01
   4.5500000e+01   2.7770105e+01
   4.5600000e+01   2.7836544e+01
   4.5700000e+01   2.7902982e+01
   4.5800000e+01   2.7969421e+01
   4.5900000e+01   2.8035860e+01
   4.6000000e+01   2.8102298e+01
   4.6100000e+01   2.8168737e+01
   4.6200000e+01   2.8235175e+01
   4.6300000e+01   2.8301614e+01
   4.6400000e+01   2.8368052e+01
   4.6500000e+01   2.8434491e+01
   4.6600000e+01   2.8500930e+01
   4.6700000e+01   2.8567368e+01
   4.6800000e+01   2.8633807e+01
   4.6900000e+01   2.8700245e+01
   4.7000000e+01   2.8766684e+01
   4.7100000e+01   2.8833122e+01
   4.7200000e+01   2.8899561e+01
   4.7300000e+01   2.8965999e+01
   4.7400000e+01   2.9032438e+01
   4.7500000e+01   2.9098877e+01
   4.7600000e+01   2.9165315e+01
   4.7700000e+01   2.9231754e+01
   4.7800000e+01   2.9298192e+01
   4.7900000e+01   2.9364631e+01
   4.8000000e+01   2.9431069e+01
   4.8100000e+01   2.9497508e+01
   4.8200000e+01   2.9563947e+01
   4.8300000e+01   2.9630385e+01
   4.8400000e+01   2.9696824e+01
   4.8500000e+01   2.9763262e+01
   4.8600000e+01   2.9829701e+01
   4.8700000e+01   2.9896139e+01
   4.8800000e+01   2.9962578e+01
   4.8900000e+01   3.0029016e+01
   4.9000000e+01   3.0095455e+01
   4.9100000e+01   3.0161894e+01
   4.9200000e+01   3.0228332e+01
   4.9300000e+01   3.0294771e+01
   4.9400000e+01   3.0361209e+01
   4.9500000e+01   3.0427648e+01
   4.9600000e+01   3.0494086e+01
   4.9700000e+01   3.0560525e+01
   4.9800000e+01   3.0626964e+01
   4.9900000e+01   3.0693402e+01
   5.0000000e+01   3.0759841e+01
   5.0100000e+01   3.0826279e+01
   5.0200000e+01   3.0892718e+01
   5.0300000e+01   3.0959156e+01
   5.0400000e+01   3.1025595e+01
   5.0500000e+01   3.1092033e+01
   5.0600000e+01   3.1158472e+01
   5.0700000e+01   3.1224911e+01
   5.0800000e+01   3.1291349e+01
   5.0900000e+01   3.1357788e+01
   5.1000000e+01   3.1424226e+01
   5.1100000e+01   3.1490665e+01
   5.1200000e+01   3.1557103e+01
   5.1300000e+01   3.1623542e+01
   5.1400000e+01   3.1689980e+01
   5.1500000e+01   3.1756419e+01
   5.1600000e+01   3.1822858e+01
   5.1700000e+01   3.1889296e+01
   5.1800000e+01   3.1955735e+01
   5.1900000e+01   3.2022173e+01
   5.2000000e+01   3.2088612e+01
   5.2100000e+01   3.2155050e+01
   5.2200000e+01   3.2221489e+01
   5.2300000e+01   3.2287928e+01
   5.2400000e+01   3.2354366e+01
   5.2500000e+01   3.2420805e+01
   5.2600000e+01   3.2487243e+01
   5.2700000e+01   3.2553682e+01
   5.2800000e+01   3.2620120e+01
   5.2900000e+01   3.2686559e+01
   5.3000000e+01   3.2752997e+01
   5.3100000e+01   3.2819436e+01
   5.3200000e+01   3.2885875e+01
   5.3300000e+01   3.2952313e+01
   5.3400000e+01   3.3018752e+01
   5.3500000e+01   3.3085190e+01
   5.3600000e+01   3.3151629e+01
   5.3700000e+01   3.3218067e+01
   5.3800000e+01   3.3284506e+01
   5.3900000e+01   3.3350945e+01
   5.4000000e+01   3.3417383e+01
   5.4100000e+01   3.3483822e+01
   5.4200000e+01   3.3550260e+01
   5.4300000e+01   3.3616699e+01
   5.4400000e+01   3.3683137e+01
   5.4500000e+01   3.3749576e+01
   5.4600000e+01   3.3816014e+01
   5.4700000e+01   3.3882453e+01
   5.4800000e+01   3.3948892e+01
   5.4900000e+01   3.4015330e+01
   5.5000000e+01   3.4081769e+01
   5.5100000e+01   3.4148207e+01
   5.5200000e+01   3.4214646e+01
   5.5300000e+01   3.4281084e+01
   5.5400000e+01   3.4347523e+01
   5.5500000e+01   3.4413962e+01
   5.5600000e+01   3.4480400e+01
   5.5700000e+01   3.4546839e+01
   5.5800000e+01   3.4613277e+01
   5.5900000e+01   3.4679716e+01
   5.6000000e+01   3.4746154e+01
   5.6100000e+01   3.4812593e+01
   5.6200000e+01   3.4879031e+01
   5.6300000e+01   3.4945470e+01
   5.6400000e+01   3.5011909e+01
   5.6500000e+01   3.5078347e+01
   5.6600000e+01   3.5144786e+01
   5.6700000e+01   3.5211224e+01
   5.6800000e+01   3.5277663e+01
   5.6900000e+01   3.5344101e+01
   5.7000000e+01   3.5410540e+01
   5.7100000e+01   3.5476979e+01
   5.7200000e+01   3.5543417e+01
   5.7300000e+01   3.5609856e+01
   5.7400000e+01   3.5676294e+01
   5.7500000e+01   3.5742733e+01
   5.7600000e+01   3.5809171e+01
   5.7700000e+01   3.5875610e+01
   5.7800000e+01   3.5942048e+01
   5.7900000e+01   3.6008487e+01
   5.8000000e+01   3.6074926e+01
   5.8100000e+01   3.6141364e+01
   5.8200000e+01   3.6207803e+01
   5.8300000e+01   3.6274241e+01
   5.8400000e+01   3.6340680e+01
   5.8500000e+01   3.6407118e+01
   5.8600000e+01   3.6473557e+01
   5.8700000e+01   3.6539996e+01
   5.8800000e+01   3.6606434e+01
   5.8900000e+01   3.6672873e+01
   5.9000000e+01   3.6739311e+01
   5.9100000e+01   3.6805750e+01
   5.9200000e+01   3.6872188e+01
   5.9300000e+01   3.6938627e+01
   5.9400000e+01   3.7005065e+01
   5.9500000e+01   3.7071504e+01
   5.9600000e+01   3.7137943e+01
   5.9700000e+01   3.7204381e+01
   5.9800000e+01   3.7270820e+01
   5.9900000e+01   3.7337258e+01
   6.0000000e+01   3.7403697e+01


==> final/erg3_2.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   2.5261706e-04
   1.0000000e-01   2.6452141e-04
   2.0000000e-01   2.7698669e-04
   3.0000000e-01   2.9003932e-04
   4.0000000e-01   3.0370697e-04
   5.0000000e-01   3.1801862e-04
   6.0000000e-01   3.3300460e-04
   7.0000000e-01   3.4869667e-04
   8.0000000e-01   3.6512810e-04
   9.0000000e-01   3.8233371e-04
   1.0000000e+00   4.0034997e-04
   1.1000000e+00   4.1921506e-04
   1.2000000e+00   4.3896896e-04
   1.3000000e+00   4.5965354e-04
   1.4000000e+00   4.8131263e-04
   1.5000000e+00   5.0399212e-04
   1.6000000e+00   5.2774006e-04
   1.7000000e+00   5.5260678e-04
   1.8000000e+00   5.7864497e-04
   1.9000000e+00   6.0590977e-04
   2.0000000e+00   6.3445896e-04
   2.1000000e+00   6.6435300e-04
   2.2000000e+00   6.9565523e-04
   2.3000000e+00   7.2843194e-04
   2.4000000e+00   7.6275254e-04
   2.5000000e+00   7.9868972e-04
   2.6000000e+00   8.3631958e-04
   2.7000000e+00   8.7572180e-04
   2.8000000e+00   9.1697981e-04
   2.9000000e+00   9.6018094e-04
   3.0000000e+00   1.0054166e-03
   3.1000000e+00   1.0527827e-03
   3.2000000e+00   1.1023793e-03
   3.3000000e+00   1.1543115e-03
   3.4000000e+00   1.2086890e-03
   3.5000000e+00   1.2656271e-03
   3.6000000e+00   1.3252461e-03
   3.7000000e+00   1.3876721e-03
   3.8000000e+00   1.4530372e-03
   3.9000000e+00   1.5214796e-03
   4.0000000e+00   1.5931440e-03
   4.1000000e+00   1.6681819e-03
   4.2000000e+00   1.7467519e-03
   4.3000000e+00   1.8290202e-03
   4.4000000e+00   1.9151604e-03
   4.5000000e+00   2.0053546e-03
   4.6000000e+00   2.0997933e-03
   4.7000000e+00   2.1986759e-03
   4.8000000e+00   2.3022113e-03
   4.9000000e+00   2.4106180e-03
   5.0000000e+00   2.5241247e-03
   5.1000000e+00   2.6429710e-03
   5.2000000e+00   2.7674075e-03
   5.3000000e+00   2.8976967e-03
   5.4000000e+00   3.0341133e-03
   5.5000000e+00   3.1769448e-03
   5.6000000e+00   3.3264921e-03
   5.7000000e+00   3.4830703e-03
   5.8000000e+00   3.6470090e-03
   5.9000000e+00   3.8186534e-03
   6.0000000e+00   3.9983646e-03
   6.1000000e+00   4.1865207e-03
   6.2000000e+00   4.3835172e-03
   6.3000000e+00   4.5897683e-03
   6.4000000e+00   4.8057071e-03
   6.5000000e+00   5.0317872e-03
   6.6000000e+00   5.2684831e-03
   6.7000000e+00   5.5162912e-03
   6.8000000e+00   5.7757313e-03
   6.9000000e+00   6.0473470e-03
   7.0000000e+00   6.3317072e-03
   7.1000000e+00   6.6294070e-03
   7.2000000e+00   6.9410693e-03
   7.3000000e+00   7.2673456e-03
   7.4000000e+00   7.6089174e-03
   7.5000000e+00   7.9664979e-03
   7.6000000e+00   8.3408329e-03
   7.7000000e+00   8.7327028e-03
   7.8000000e+00   9.1429236e-03
   7.9000000e+00   9.5723489e-03
   8.0000000e+00   1.0021872e-02
   8.1000000e+00   1.0492425e-02
   8.2000000e+00   1.0984986e-02
   8.3000000e+00   1.1500575e-02
   8.4000000e+00   1.2040261e-02
   8.5000000e+00   1.2605158e-02
   8.6000000e+00   1.3196435e-02
   8.7000000e+00   1.3815310e-02
   8.8000000e+00   1.4463060e-02
   8.9000000e+00   1.5141016e-02
   9.0000000e+00   1.5850573e-02
   9.1000000e+00   1.6593186e-02
   9.2000000e+00   1.7370376e-02
   9.3000000e+00   1.8183732e-02
   9.4000000e+00   1.9034916e-02
   9.5000000e+00   1.9925662e-02
   9.6000000e+00   2.0857781e-02
   9.7000000e+00   2.1833167e-02
   9.8000000e+00   2.2853795e-02
   9.9000000e+00   2.3921729e-02
   1.0000000e+01   2.5039123e-02
   1.0100000e+01   2.6208225e-02
   1.0200000e+01   2.7431382e-02
   1.0300000e+01   2.8711043e-02
   1.0400000e+01   3.0049763e-02
   1.0500000e+01   3.1450209e-02
   1.0600000e+01   3.2915159e-02
   1.0700000e+01   3.4447514e-02
   1.0800000e+01   3.6050295e-02
   1.0900000e+01   3.7726655e-02
   1.1000000e+01   3.9479876e-02
   1.1100000e+01   4.1313381e-02
   1.1200000e+01   4.3230734e-02
   1.1300000e+01   4.5235648e-02
   1.1400000e+01   4.7331987e-02
   1.1500000e+01   4.9523775e-02
   1.1600000e+01   5.1815199e-02
   1.1700000e+01   5.4210616e-02
   1.1800000e+01   5.6714556e-02
   1.1900000e+01   5.9331729e-02
   1.2000000e+01   6.2067031e-02
   1.2100000e+01   6.4925549e-02
   1.2200000e+01   6.7912567e-02
   1.2300000e+01   7.1033570e-02
   1.2400000e+01   7.4294253e-02
   1.2500000e+01   7.7700522e-02
   1.2600000e+01   8.1258501e-02
   1.2700000e+01   8.4974540e-02
   1.2800000e+01   8.8855217e-02
   1.2900000e+01   9.2907343e-02
   1.3000000e+01   9.7137968e-02
   1.3100000e+01   1.0155439e-01
   1.3200000e+01   1.0616414e-01
   1.3300000e+01   1.1097501e-01
   1.3400000e+01   1.1599506e-01
   1.3500000e+01   1.2123258e-01
   1.3600000e+01   1.2669615e-01
   1.3700000e+01   1.3239458e-01
   1.3800000e+01   1.3833696e-01
   1.3900000e+01   1.4453267e-01
   1.4000000e+01   1.5099130e-01
   1.4100000e+01   1.5772276e-01
   1.4200000e+01   1.6473719e-01
   1.4300000e+01   1.7204499e-01
   1.4400000e+01   1.7965684e-01
   1.4500000e+01   1.8758366e-01
   1.4600000e+01   1.9583662e-01
   1.4700000e+01   2.0442713e-01
   1.4800000e+01   2.1336683e-01
   1.4900000e+01   2.2266759e-01
   1.5000000e+01   2.3234151e-01
   1.5100000e+01   2.4240086e-01
   1.5200000e+01   2.5285814e-01
   1.5300000e+01   2.6372600e-01
   1.5400000e+01   2.7501725e-01
   1.5500000e+01   2.8674485e-01
   1.5600000e+01   2.9892189e-01
   1.5700000e+01   3.1156155e-01
   1.5800000e+01   3.2467711e-01
   1.5900000e+01   3.3828187e-01
   1.6000000e+01   3.5238921e-01
   1.6100000e+01   3.6701248e-01
   1.6200000e+01   3.8216501e-01
   1.6300000e+01   3.9786010e-01
   1.6400000e+01   4.1411095e-01
   1.6500000e+01   4.3093063e-01
   1.6600000e+01   4.4833208e-01
   1.6700000e+01   4.6632806e-01
   1.6800000e+01   4.8493111e-01
   1.6900000e+01   5.0415349e-01
   1.7000000e+01   5.2400720e-01
   1.7100000e+01   5.4450390e-01
   1.7200000e+01   5.6565489e-01
   1.7300000e+01   5.8747107e-01
   1.7400000e+01   6.0996289e-01
   1.7500000e+01   6.3314036e-01
   1.7600000e+01   6.5701296e-01
   1.7700000e+01   6.8158962e-01
   1.7800000e+01   7.0687872e-01
   1.7900000e+01   7.3288803e-01
   1.8000000e+01   7.5962468e-01
   1.8100000e+01   7.8709514e-01
   1.8200000e+01   8.1530520e-01
   1.8300000e+01   8.4425995e-01
   1.8400000e+01   8.7396373e-01
   1.8500000e+01   9.0442014e-01
   1.8600000e+01   9.3563204e-01
   1.8700000e+01   9.6760150e-01
   1.8800000e+01   1.0003298e+00
   1.8900000e+01   1.0338175e+00
   1.9000000e+01   1.0680642e+00
   1.9100000e+01   1.1030690e+00
   1.9200000e+01   1.1388299e+00
   1.9300000e+01   1.1753443e+00
   1.9400000e+01   1.2126090e+00
   1.9500000e+01   1.2506196e+00
   1.9600000e+01   1.2893713e+00
   1.9700000e+01   1.3288587e+00
   1.9800000e+01   1.3690753e+00
   1.9900000e+01   1.4100142e+00
   2.0000000e+01   1.4516679e+00
   2.0100000e+01   1.4940281e+00
   2.0200000e+01   1.5370861e+00
   2.0300000e+01   1.5808326e+00
   2.0400000e+01   1.6252576e+00
   2.0500000e+01   1.6703509e+00
   2.0600000e+01   1.7161017e+00
   2.0700000e+01   1.7624988e+00
   2.0800000e+01   1.8095307e+00
   2.0900000e+01   1.8571854e+00
   2.1000000e+01   1.9054507e+00
   2.1100000e+01   1.9543143e+00
   2.1200000e+01   2.0037633e+00
   2.1300000e+01   2.0537850e+00
   2.1400000e+01   2.1043662e+00
   2.1500000e+01   2.1554939e+00
   2.1600000e+01   2.2071546e+00
   2.1700000e+01   2.2593353e+00
   2.1800000e+01   2.3120223e+00
   2.1900000e+01   2.3652025e+00
   2.2000000e+01   2.4188625e+00
   2.2100000e+01   2.4729889e+00
   2.2200000e+01   2.5275687e+00
   2.2300000e+01   2.5825886e+00
   2.2400000e+01   2.6380357e+00
   2.2500000e+01   2.6938970e+00
   2.2600000e+01   2.7501600e+00
   2.2700000e+01   2.8068121e+00
   2.2800000e+01   2.8638409e+00
   2.2900000e+01   2.9212343e+00
   2.3000000e+01   2.9789804e+00
   2.3100000e+01   3.0370674e+00
   2.3200000e+01   3.0954838e+00
   2.3300000e+01   3.1542185e+00
   2.3400000e+01   3.2132604e+00
   2.3500000e+01   3.2725988e+00
   2.3600000e+01   3.3322233e+00
   2.3700000e+01   3.3921234e+00
   2.3800000e+01   3.4522895e+00
   2.3900000e+01   3.5127116e+00
   2.4000000e+01   3.5733804e+00
   2.4100000e+01   3.6342867e+00
   2.4200000e+01   3.6954217e+00
   2.4300000e+01   3.7567766e+00
   2.4400000e+01   3.8183432e+00
   2.4500000e+01   3.8801132e+00
   2.4600000e+01   3.9420788e+00
   2.4700000e+01   4.0042324e+00
   2.4800000e+01   4.0665666e+00
   2.4900000e+01   4.1290743e+00
   2.5000000e+01   4.1917487e+00
   2.5100000e+01   4.2545831e+00
   2.5200000e+01   4.3175710e+00
   2.5300000e+01   4.3807063e+00
   2.5400000e+01   4.4439830e+00
   2.5500000e+01   4.5073953e+00
   2.5600000e+01   4.5709377e+00
   2.5700000e+01   4.6346049e+00
   2.5800000e+01   4.6983918e+00
   2.5900000e+01   4.7622933e+00
   2.6000000e+01   4.8263046e+00
   2.6100000e+01   4.8904214e+00
   2.6200000e+01   4.9546390e+00
   2.6300000e+01   5.0189533e+00
   2.6400000e+01   5.0833601e+00
   2.6500000e+01   5.1478557e+00
   2.6600000e+01   5.2124362e+00
   2.6700000e+01   5.2770981e+00
   2.6800000e+01   5.3418378e+00
   2.6900000e+01   5.4066520e+00
   2.7000000e+01   5.4715376e+00
   2.7100000e+01   5.5364915e+00
   2.7200000e+01   5.6015107e+00
   2.7300000e+01   5.6665925e+00
   2.7400000e+01   5.7317341e+00
   2.7500000e+01   5.7969330e+00
   2.7600000e+01   5.8621866e+00
   2.7700000e+01   5.9274926e+00
   2.7800000e+01   5.9928488e+00
   2.7900000e+01   6.0582529e+00
   2.8000000e+01   6.1237028e+00
   2.8100000e+01   6.1891966e+00
   2.8200000e+01   6.2547323e+00
   2.8300000e+01   6.3203081e+00
   2.8400000e+01   6.3859222e+00
   2.8500000e+01   6.4515730e+00
   2.8600000e+01   6.5172588e+00
   2.8700000e+01   6.5829781e+00
   2.8800000e+01   6.6487295e+00
   2.8900000e+01   6.7145114e+00
   2.9000000e+01   6.7803227e+00
   2.9100000e+01   6.8461619e+00
   2.9200000e+01   6.9120278e+00
   2.9300000e+01   6.9779193e+00
   2.9400000e+01   7.0438352e+00
   2.9500000e+01   7.1097745e+00
   2.9600000e+01   7.1757360e+00
   2.9700000e+01   7.2417189e+00
   2.9800000e+01   7.3077222e+00
   2.9900000e+01   7.3737449e+00
   3.0000000e+01   7.4397862e+00
   3.0100000e+01   7.5058453e+00
   3.0200000e+01   7.5719214e+00
   3.0300000e+01   7.6380137e+00
   3.0400000e+01   7.7041215e+00
   3.0500000e+01   7.7702441e+00
   3.0600000e+01   7.8363809e+00
   3.0700000e+01   7.9025312e+00
   3.0800000e+01   7.9686944e+00
   3.0900000e+01   8.0348699e+00
   3.1000000e+01   8.1010573e+00
   3.1100000e+01   8.1672559e+00
   3.1200000e+01   8.2334653e+00
   3.1300000e+01   8.2996849e+00
   3.1400000e+01   8.3659144e+00
   3.1500000e+01   8.4321532e+00
   3.1600000e+01   8.4984011e+00
   3.1700000e+01   8.5646574e+00
   3.1800000e+01   8.6309220e+00
   3.1900000e+01   8.6971944e+00
   3.2000000e+01   8.7634742e+00
   3.2100000e+01   8.8297611e+00
   3.2200000e+01   8.8960549e+00
   3.2300000e+01   8.9623552e+00
   3.2400000e+01   9.0286616e+00
   3.2500000e+01   9.0949741e+00
   3.2600000e+01   9.1612921e+00
   3.2700000e+01   9.2276156e+00
   3.2800000e+01   9.2939443e+00
   3.2900000e+01   9.3602779e+00
   3.3000000e+01   9.4266162e+00
   3.3100000e+01   9.4929590e+00
   3.3200000e+01   9.5593062e+00
   3.3300000e+01   9.6256574e+00
   3.3400000e+01   9.6920125e+00
   3.3500000e+01   9.7583715e+00
   3.3600000e+01   9.8247339e+00
   3.3700000e+01   9.8910999e+00
   3.3800000e+01   9.9574690e+00
   3.3900000e+01   1.0023841e+01
   3.4000000e+01   1.0090217e+01
   3.4100000e+01   1.0156595e+01
   3.4200000e+01   1.0222976e+01
   3.4300000e+01   1.0289359e+01
   3.4400000e+01   1.0355745e+01
   3.4500000e+01   1.0422133e+01
   3.4600000e+01   1.0488524e+01
   3.4700000e+01   1.0554916e+01
   3.4800000e+01   1.0621311e+01
   3.4900000e+01   1.0687708e+01
   3.5000000e+01   1.0754107e+01
   3.5100000e+01   1.0820507e+01
   3.5200000e+01   1.0886909e+01
   3.5300000e+01   1.0953313e+01
   3.5400000e+01   1.1019718e+01
   3.5500000e+01   1.1086125e+01
   3.5600000e+01   1.1152533e+01
   3.5700000e+01   1.1218943e+01
   3.5800000e+01   1.1285354e+01
   3.5900000e+01   1.1351766e+01
   3.6000000e+01   1.1418179e+01
   3.6100000e+01   1.1484594e+01
   3.6200000e+01   1.1551009e+01
   3.6300000e+01   1.1617426e+01
   3.6400000e+01   1.1683844e+01
   3.6500000e+01   1.1750262e+01
   3.6600000e+01   1.1816682e+01
   3.6700000e+01   1.1883102e+01
   3.6800000e+01   1.1949523e+01
   3.6900000e+01   1.2015945e+01
   3.7000000e+01   1.2082368e+01
   3.7100000e+01   1.2148791e+01
   3.7200000e+01   1.2215215e+01
   3.7300000e+01   1.2281640e+01
   3.7400000e+01   1.2348065e+01
   3.7500000e+01   1.2414491e+01
   3.7600000e+01   1.2480917e+01
   3.7700000e+01   1.2547344e+01
   3.7800000e+01   1.2613772e+01
   3.7900000e+01   1.2680200e+01
   3.8000000e+01   1.2746629e+01
   3.8100000e+01   1.2813058e+01
   3.8200000e+01   1.2879487e+01
   3.8300000e+01   1.2945917e+01
   3.8400000e+01   1.3012347e+01
   3.8500000e+01   1.3078778e+01
   3.8600000e+01   1.3145209e+01
   3.8700000e+01   1.3211640e+01
   3.8800000e+01   1.3278071e+01
   3.8900000e+01   1.3344503e+01
   3.9000000e+01   1.3410936e+01
   3.9100000e+01   1.3477368e+01
   3.9200000e+01   1.3543801e+01
   3.9300000e+01   1.3610234e+01
   3.9400000e+01   1.3676667e+01
   3.9500000e+01   1.3743101e+01
   3.9600000e+01   1.3809534e+01
   3.9700000e+01   1.3875968e+01
   3.9800000e+01   1.3942403e+01
   3.9900000e+01   1.4008837e+01
   4.0000000e+01   1.4075272e+01
   4.0100000e+01   1.4141706e+01
   4.0200000e+01   1.4208141e+01
   4.0300000e+01   1.4274576e+01
   4.0400000e+01   1.4341012e+01
   4.0500000e+01   1.4407447e+01
   4.0600000e+01   1.4473882e+01
   4.0700000e+01   1.4540318e+01
   4.0800000e+01   1.4606754e+01
   4.0900000e+01   1.4673190e+01
   4.1000000e+01   1.4739626e+01
   4.1100000e+01   1.4806062e+01
   4.1200000e+01   1.4872498e+01
   4.1300000e+01   1.4938935e+01
   4.1400000e+01   1.5005371e+01
   4.1500000e+01   1.5071808e+01
   4.1600000e+01   1.5138244e+01
   4.1700000e+01   1.5204681e+01
   4.1800000e+01   1.5271118e+01
   4.1900000e+01   1.5337555e+01
   4.2000000e+01   1.5403992e+01
   4.2100000e+01   1.5470429e+01
   4.2200000e+01   1.5536866e+01
   4.2300000e+01   1.5603303e+01
   4.2400000e+01   1.5669740e+01
   4.2500000e+01   1.5736178e+01
   4.2600000e+01   1.5802615e+01
   4.2700000e+01   1.5869052e+01
   4.2800000e+01   1.5935490e+01
   4.2900000e+01   1.6001927e+01
   4.3000000e+01   1.6068365e+01
   4.3100000e+01   1.6134803e+01
   4.3200000e+01   1.6201240e+01
   4.3300000e+01   1.6267678e+01
   4.3400000e+01   1.6334116e+01
   4.3500000e+01   1.6400553e+01
   4.3600000e+01   1.6466991e+01
   4.3700000e+01   1.6533429e+01
   4.3800000e+01   1.6599867e+01
   4.3900000e+01   1.6666305e+01
   4.4000000e+01   1.6732743e+01
   4.4100000e+01   1.6799181e+01
   4.4200000e+01   1.6865619e+01
   4.4300000e+01   1.6932057e+01
   4.4400000e+01   1.6998495e+01
   4.4500000e+01   1.7064933e+01
   4.4600000e+01   1.7131371e+01
   4.4700000e+01   1.7197809e+01
   4.4800000e+01   1.7264247e+01
   4.4900000e+01   1.7330685e+01
   4.5000000e+01   1.7397123e+01
   4.5100000e+01   1.7463562e+01
   4.5200000e+01   1.7530000e+01
   4.5300000e+01   1.7596438e+01
   4.5400000e+01   1.7662876e+01
   4.5500000e+01   1.7729314e+01
   4.5600000e+01   1.7795753e+01
   4.5700000e+01   1.7862191e+01
   4.5800000e+01   1.7928629e+01
   4.5900000e+01   1.7995068e+01
   4.6000000e+01   1.8061506e+01
   4.6100000e+01   1.8127944e+01
   4.6200000e+01   1.8194382e+01
   4.6300000e+01   1.8260821e+01
   4.6400000e+01   1.8327259e+01
   4.6500000e+01   1.8393698e+01
   4.6600000e+01   1.8460136e+01
   4.6700000e+01   1.8526574e+01
   4.6800000e+01   1.8593013e+01
   4.6900000e+01   1.8659451e+01
   4.7000000e+01   1.8725889e+01
   4.7100000e+01   1.8792328e+01
   4.7200000e+01   1.8858766e+01
   4.7300000e+01   1.8925205e+01
   4.7400000e+01   1.8991643e+01
   4.7500000e+01   1.9058082e+01
   4.7600000e+01   1.9124520e+01
   4.7700000e+01   1.9190958e+01
   4.7800000e+01   1.9257397e+01
   4.7900000e+01   1.9323835e+01
   4.8000000e+01   1.9390274e+01
   4.8100000e+01   1.9456712e+01
   4.8200000e+01   1.9523151e+01
   4.8300000e+01   1.9589589e+01
   4.8400000e+01   1.9656028e+01
   4.8500000e+01   1.9722466e+01
   4.8600000e+01   1.9788905e+01
   4.8700000e+01   1.9855343e+01
   4.8800000e+01   1.9921782e+01
   4.8900000e+01   1.9988220e+01
   4.9000000e+01   2.0054659e+01
   4.9100000e+01   2.0121097e+01
   4.9200000e+01   2.0187536e+01
   4.9300000e+01   2.0253974e+01
   4.9400000e+01   2.0320413e+01
   4.9500000e+01   2.0386851e+01
   4.9600000e+01   2.0453290e+01
   4.9700000e+01   2.0519728e+01
   4.9800000e+01   2.0586167e+01
   4.9900000e+01   2.0652605e+01
   5.0000000e+01   2.0719044e+01
   5.0100000e+01   2.0785482e+01
   5.0200000e+01   2.0851921e+01
   5.0300000e+01   2.0918359e+01
   5.0400000e+01   2.0984798e+01
   5.0500000e+01   2.1051236e+01
   5.0600000e+01   2.1117675e+01
   5.0700000e+01   2.1184114e+01
   5.0800000e+01   2.1250552e+01
   5.0900000e+01   2.1316991e+01
   5.1000000e+01   2.1383429e+01
   5.1100000e+01   2.1449868e+01
   5.1200000e+01   2.1516306e+01
   5.1300000e+01   2.1582745e+01
   5.1400000e+01   2.1649183e+01
   5.1500000e+01   2.1715622e+01
   5.1600000e+01   2.1782060e+01
   5.1700000e+01   2.1848499e+01
   5.1800000e+01   2.1914937e+01
   5.1900000e+01   2.1981376e+01
   5.2000000e+01   2.2047815e+01
   5.2100000e+01   2.2114253e+01
   5.2200000e+01   2.2180692e+01
   5.2300000e+01   2.2247130e+01
   5.2400000e+01   2.2313569e+01
   5.2500000e+01   2.2380007e+01
   5.2600000e+01   2.2446446e+01
   5.2700000e+01   2.2512884e+01
   5.2800000e+01   2.2579323e+01
   5.2900000e+01   2.2645761e+01
   5.3000000e+01   2.2712200e+01
   5.3100000e+01   2.2778639e+01
   5.3200000e+01   2.2845077e+01
   5.3300000e+01   2.2911516e+01
   5.3400000e+01   2.2977954e+01
   5.3500000e+01   2.3044393e+01
   5.3600000e+01   2.3110831e+01
   5.3700000e+01   2.3177270e+01
   5.3800000e+01   2.3243708e+01
   5.3900000e+01   2.3310147e+01
   5.4000000e+01   2.3376586e+01
   5.4100000e+01   2.3443024e+01
   5.4200000e+01   2.3509463e+01
   5.4300000e+01   2.3575901e+01
   5.4400000e+01   2.3642340e+01
   5.4500000e+01   2.3708778e+01
   5.4600000e+01   2.3775217e+01
   5.4700000e+01   2.3841655e+01
   5.4800000e+01   2.3908094e+01
   5.4900000e+01   2.3974533e+01
   5.5000000e+01   2.4040971e+01
   5.5100000e+01   2.4107410e+01
   5.5200000e+01   2.4173848e+01
   5.5300000e+01   2.4240287e+01
   5.5400000e+01   2.4306725e+01
   5.5500000e+01   2.4373164e+01
   5.5600000e+01   2.4439603e+01
   5.5700000e+01   2.4506041e+01
   5.5800000e+01   2.4572480e+01
   5.5900000e+01   2.4638918e+01
   5.6000000e+01   2.4705357e+01
   5.6100000e+01   2.4771795e+01
   5.6200000e+01   2.4838234e+01
   5.6300000e+01   2.4904672e+01
   5.6400000e+01   2.4971111e+01
   5.6500000e+01   2.5037550e+01
   5.6600000e+01   2.5103988e+01
   5.6700000e+01   2.5170427e+01
   5.6800000e+01   2.5236865e+01
   5.6900000e+01   2.5303304e+01
   5.7000000e+01   2.5369742e+01
   5.7100000e+01   2.5436181e+01
   5.7200000e+01   2.5502619e+01
   5.7300000e+01   2.5569058e+01
   5.7400000e+01   2.5635497e+01
   5.7500000e+01   2.5701935e+01
   5.7600000e+01   2.5768374e+01
   5.7700000e+01   2.5834812e+01
   5.7800000e+01   2.5901251e+01
   5.7900000e+01   2.5967689e+01
   5.8000000e+01   2.6034128e+01
   5.8100000e+01   2.6100567e+01
   5.8200000e+01   2.6167005e+01
   5.8300000e+01   2.6233444e+01
   5.8400000e+01   2.6299882e+01
   5.8500000e+01   2.6366321e+01
   5.8600000e+01   2.6432759e+01
   5.8700000e+01   2.6499198e+01
   5.8800000e+01   2.6565636e+01
   5.8900000e+01   2.6632075e+01
   5.9000000e+01   2.6698514e+01
   5.9100000e+01   2.6764952e+01
   5.9200000e+01   2.6831391e+01
   5.9300000e+01   2.6897829e+01
   5.9400000e+01   2.6964268e+01
   5.9500000e+01   2.7030706e+01
   5.9600000e+01   2.7097145e+01
   5.9700000e+01   2.7163583e+01
   5.9800000e+01   2.7230022e+01
   5.9900000e+01   2.7296461e+01
   6.0000000e+01   2.7362899e+01


==> final/erg3_22.dat <==
   0.0000000e+00   4.7246191e-02
   1.0000000e-01   4.8328337e-02
   2.0000000e-01   4.9434843e-02
   3.0000000e-01   5.0566240e-02
   4.0000000e-01   5.1723066e-02
   5.0000000e-01   5.2905871e-02
   6.0000000e-01   5.4115218e-02
   7.0000000e-01   5.5351678e-02
   8.0000000e-01   5.6615836e-02
   9.0000000e-01   5.7908286e-02
   1.0000000e+00   5.9229635e-02
   1.1000000e+00   6.0580502e-02
   1.2000000e+00   6.1961518e-02
   1.3000000e+00   6.3373325e-02
   1.4000000e+00   6.4816578e-02
   1.5000000e+00   6.6291947e-02
   1.6000000e+00   6.7800110e-02
   1.7000000e+00   6.9341761e-02
   1.8000000e+00   7.0917607e-02
   1.9000000e+00   7.2528367e-02
   2.0000000e+00   7.4174774e-02
   2.1000000e+00   7.5857575e-02
   2.2000000e+00   7.7577531e-02
   2.3000000e+00   7.9335415e-02
   2.4000000e+00   8.1132016e-02
   2.5000000e+00   8.2968136e-02
   2.6000000e+00   8.4844594e-02
   2.7000000e+00   8.6762220e-02
   2.8000000e+00   8.8721860e-02
   2.9000000e+00   9.0724377e-02
   3.0000000e+00   9.2770646e-02
   3.1000000e+00   9.4861558e-02
   3.2000000e+00   9.6998022e-02
   3.3000000e+00   9.9180958e-02
   3.4000000e+00   1.0141131e-01
   3.5000000e+00   1.0369002e-01
   3.6000000e+00   1.0601806e-01
   3.7000000e+00   1.0839643e-01
   3.8000000e+00   1.1082612e-01
   3.9000000e+00   1.1330814e-01
   4.0000000e+00   1.1584354e-01
   4.1000000e+00   1.1843336e-01
   4.2000000e+00   1.2107867e-01
   4.3000000e+00   1.2378056e-01
   4.4000000e+00   1.2654012e-01
   4.5000000e+00   1.2935847e-01
   4.6000000e+00   1.3223675e-01
   4.7000000e+00   1.3517610e-01
   4.8000000e+00   1.3817769e-01
   4.9000000e+00   1.4124270e-01
   5.0000000e+00   1.4437234e-01
   5.1000000e+00   1.4756783e-01
   5.2000000e+00   1.5083039e-01
   5.3000000e+00   1.5416128e-01
   5.4000000e+00   1.5756177e-01
   5.5000000e+00   1.6103314e-01
   5.6000000e+00   1.6457669e-01
   5.7000000e+00   1.6819374e-01
   5.8000000e+00   1.7188562e-01
   5.9000000e+00   1.7565368e-01
   6.0000000e+00   1.7949929e-01
   6.1000000e+00   1.8342384e-01
   6.2000000e+00   1.8742871e-01
   6.3000000e+00   1.9151533e-01
   6.4000000e+00   1.9568512e-01
   6.5000000e+00   1.9993953e-01
   6.6000000e+00   2.0428001e-01
   6.7000000e+00   2.0870804e-01
   6.8000000e+00   2.1322511e-01
   6.9000000e+00   2.1783272e-01
   7.0000000e+00   2.2253239e-01
   7.1000000e+00   2.2732565e-01
   7.2000000e+00   2.3221403e-01
   7.3000000e+00   2.3719910e-01
   7.4000000e+00   2.4228242e-01
   7.5000000e+00   2.4746558e-01
   7.6000000e+00   2.5275016e-01
   7.7000000e+00   2.5813776e-01
   7.8000000e+00   2.6363000e-01
   7.9000000e+00   2.6922849e-01
   8.0000000e+00   2.7493488e-01
   8.1000000e+00   2.8075079e-01
   8.2000000e+00   2.8667789e-01
   8.3000000e+00   2.9271781e-01
   8.4000000e+00   2.9887222e-01
   8.5000000e+00   3.0514280e-01
   8.6000000e+00   3.1153121e-01
   8.7000000e+00   3.1803913e-01
   8.8000000e+00   3.2466824e-01
   8.9000000e+00   3.3142023e-01
   9.0000000e+00   3.3829678e-01
   9.1000000e+00   3.4529959e-01
   9.2000000e+00   3.5243033e-01
   9.3000000e+00   3.5969070e-01
   9.4000000e+00   3.6708239e-01
   9.5000000e+00   3.7460707e-01
   9.6000000e+00   3.8226643e-01
   9.7000000e+00   3.9006215e-01
   9.8000000e+00   3.9799590e-01
   9.9000000e+00   4.0606934e-01
   1.0000000e+01   4.1428413e-01
   1.0100000e+01   4.2264193e-01
   1.0200000e+01   4.3114437e-01
   1.0300000e+01   4.3979308e-01
   1.0400000e+01   4.4858968e-01
   1.0500000e+01   4.5753578e-01
   1.0600000e+01   4.6663296e-01
   1.0700000e+01   4.7588281e-01
   1.0800000e+01   4.8528689e-01
   1.0900000e+01   4.9484674e-01
   1.1000000e+01   5.0456388e-01
   1.1100000e+01   5.1443983e-01
   1.1200000e+01   5.2447605e-01
   1.1300000e+01   5.3467403e-01
   1.1400000e+01   5.4503519e-01
   1.1500000e+01   5.5556096e-01
   1.1600000e+01   5.6625271e-01
   1.1700000e+01   5.7711182e-01
   1.1800000e+01   5.8813962e-01
   1.1900000e+01   5.9933741e-01
   1.2000000e+01   6.1070647e-01
   1.2100000e+01   6.2224805e-01
   1.2200000e+01   6.3396336e-01
   1.2300000e+01   6.4585357e-01
   1.2400000e+01   6.5791984e-01
   1.2500000e+01   6.7016326e-01
   1.2600000e+01   6.8258491e-01
   1.2700000e+01   6.9518583e-01
   1.2800000e+01   7.0796700e-01
   1.2900000e+01   7.2092939e-01
   1.3000000e+01   7.3407392e-01
   1.3100000e+01   7.4740144e-01
   1.3200000e+01   7.6091281e-01
   1.3300000e+01   7.7460879e-01
   1.3400000e+01   7.8849015e-01
   1.3500000e+01   8.0255757e-01
   1.3600000e+01   8.1681172e-01
   1.3700000e+01   8.3125320e-01
   1.3800000e+01   8.4588257e-01
   1.3900000e+01   8.6070035e-01
   1.4000000e+01   8.7570701e-01
   1.4100000e+01   8.9090296e-01
   1.4200000e+01   9.0628857e-01
   1.4300000e+01   9.2186416e-01
   1.4400000e+01   9.3763001e-01
   1.4500000e+01   9.5358634e-01
   1.4600000e+01   9.6973332e-01
   1.4700000e+01   9.8607106e-01
   1.4800000e+01   1.0025997e+00
   1.4900000e+01   1.0193191e+00
   1.5000000e+01   1.0362294e+00
   1.5100000e+01   1.0533304e+00
   1.5200000e+01   1.0706221e+00
   1.5300000e+01   1.0881042e+00
   1.5400000e+01   1.1057766e+00
   1.5500000e+01   1.1236388e+00
   1.5600000e+01   1.1416907e+00
   1.5700000e+01   1.1599318e+00
   1.5800000e+01   1.1783617e+00
   1.5900000e+01   1.1969800e+00
   1.6000000e+01   1.2157861e+00
   1.6100000e+01   1.2347794e+00
   1.6200000e+01   1.2539593e+00
   1.6300000e+01   1.2733252e+00
   1.6400000e+01   1.2928764e+00
   1.6500000e+01   1.3126120e+00
   1.6600000e+01   1.3325314e+00
   1.6700000e+01   1.3526336e+00
   1.6800000e+01   1.3729179e+00
   1.6900000e+01   1.3933832e+00
   1.7000000e+01   1.4140286e+00
   1.7100000e+01   1.4348532e+00
   1.7200000e+01   1.4558558e+00
   1.7300000e+01   1.4770354e+00
   1.7400000e+01   1.4983908e+00
   1.7500000e+01   1.5199210e+00
   1.7600000e+01   1.5416248e+00
   1.7700000e+01   1.5635009e+00
   1.7800000e+01   1.5855480e+00
   1.7900000e+01   1.6077650e+00
   1.8000000e+01   1.6301504e+00
   1.8100000e+01   1.6527030e+00
   1.8200000e+01   1.6754214e+00
   1.8300000e+01   1.6983041e+00
   1.8400000e+01   1.7213499e+00
   1.8500000e+01   1.7445571e+00
   1.8600000e+01   1.7679245e+00
   1.8700000e+01   1.7914503e+00
   1.8800000e+01   1.8151333e+00
   1.8900000e+01   1.8389718e+00
   1.9000000e+01   1.8629643e+00
   1.9100000e+01   1.8871092e+00
   1.9200000e+01   1.9114049e+00
   1.9300000e+01   1.9358500e+00
   1.9400000e+01   1.9604426e+00
   1.9500000e+01   1.9851813e+00
   1.9600000e+01   2.0100644e+00
   1.9700000e+01   2.0350902e+00
   1.9800000e+01   2.0602571e+00
   1.9900000e+01   2.0855635e+00
   2.0000000e+01   2.1110077e+00
   2.0100000e+01   2.1365879e+00
   2.0200000e+01   2.1623026e+00
   2.0300000e+01   2.1881500e+00
   2.0400000e+01   2.2141285e+00
   2.0500000e+01   2.2402364e+00
   2.0600000e+01   2.2664719e+00
   2.0700000e+01   2.2928334e+00
   2.0800000e+01   2.3193193e+00
   2.0900000e+01   2.3459277e+00
   2.1000000e+01   2.3726571e+00
   2.1100000e+01   2.3995058e+00
   2.1200000e+01   2.4264720e+00
   2.1300000e+01   2.4535542e+00
   2.1400000e+01   2.4807506e+00
   2.1500000e+01   2.5080595e+00
   2.1600000e+01   2.5354794e+00
   2.1700000e+01   2.5630086e+00
   2.1800000e+01   2.5906454e+00
   2.1900000e+01   2.6183883e+00
   2.2000000e+01   2.6462355e+00
   2.2100000e+01   2.6741855e+00
   2.2200000e+01   2.7022367e+00
   2.2300000e+01   2.7303875e+00
   2.2400000e+01   2.7586363e+00
   2.2500000e+01   2.7869815e+00
   2.2600000e+01   2.8154217e+00
   2.2700000e+01   2.8439552e+00
   2.2800000e+01   2.8725805e+00
   2.2900000e+01   2.9012961e+00
   2.3000000e+01   2.9301006e+00
   2.3100000e+01   2.9589924e+00
   2.3200000e+01   2.9879700e+00
   2.3300000e+01   3.0170320e+00
   2.3400000e+01   3.0461770e+00
   2.3500000e+01   3.0754035e+00
   2.3600000e+01   3.1047102e+00
   2.3700000e+01   3.1340955e+00
   2.3800000e+01   3.1635583e+00
   2.3900000e+01   3.1930969e+00
   2.4000000e+01   3.2227103e+00
   2.4100000e+01   3.2523969e+00
   2.4200000e+01   3.2821555e+00
   2.4300000e+01   3.3119848e+00
   2.4400000e+01   3.3418834e+00
   2.4500000e+01   3.3718503e+00
   2.4600000e+01   3.4018840e+00
   2.4700000e+01   3.4319834e+00
   2.4800000e+01   3.4621472e+00
   2.4900000e+01   3.4923743e+00
   2.5000000e+01   3.5226634e+00
   2.5100000e+01   3.5530134e+00
   2.5200000e+01   3.5834232e+00
   2.5300000e+01   3.6138917e+00
   2.5400000e+01   3.6444176e+00
   2.5500000e+01   3.6749999e+00
   2.5600000e+01   3.7056376e+00
   2.5700000e+01   3.7363295e+00
   2.5800000e+01   3.7670746e+00
   2.5900000e+01   3.7978720e+00
   2.6000000e+01   3.8287205e+00
   2.6100000e+01   3.8596191e+00
   2.6200000e+01   3.8905670e+00
   2.6300000e+01   3.9215631e+00
   2.6400000e+01   3.9526064e+00
   2.6500000e+01   3.9836961e+00
   2.6600000e+01   4.0148312e+00
   2.6700000e+01   4.0460108e+00
   2.6800000e+01   4.0772340e+00
   2.6900000e+01   4.1085000e+00
   2.7000000e+01   4.1398078e+00
   2.7100000e+01   4.1711567e+00
   2.7200000e+01   4.2025458e+00
   2.7300000e+01   4.2339744e+00
   2.7400000e+01   4.2654415e+00
   2.7500000e+01   4.2969464e+00
   2.7600000e+01   4.3284883e+00
   2.7700000e+01   4.3600666e+00
   2.7800000e+01   4.3916804e+00
   2.7900000e+01   4.4233289e+00
   2.8000000e+01   4.4550116e+00
   2.8100000e+01   4.4867277e+00
   2.8200000e+01   4.5184764e+00
   2.8300000e+01   4.5502572e+00
   2.8400000e+01   4.5820693e+00
   2.8500000e+01   4.6139121e+00
   2.8600000e+01   4.6457850e+00
   2.8700000e+01   4.6776872e+00
   2.8800000e+01   4.7096183e+00
   2.8900000e+01   4.7415776e+00
   2.9000000e+01   4.7735645e+00
   2.9100000e+01   4.8055785e+00
   2.9200000e+01   4.8376188e+00
   2.9300000e+01   4.8696851e+00
   2.9400000e+01   4.9017768e+00
   2.9500000e+01   4.9338932e+00
   2.9600000e+01   4.9660339e+00
   2.9700000e+01   4.9981984e+00
   2.9800000e+01   5.0303862e+00
   2.9900000e+01   5.0625967e+00
   3.0000000e+01   5.0948295e+00
   3.0100000e+01   5.1270841e+00
   3.0200000e+01   5.1593600e+00
   3.0300000e+01   5.1916568e+00
   3.0400000e+01   5.2239740e+00
   3.0500000e+01   5.2563112e+00
   3.0600000e+01   5.2886679e+00
   3.0700000e+01   5.3210438e+00
   3.0800000e+01   5.3534384e+00
   3.0900000e+01   5.3858513e+00
   3.1000000e+01   5.4182822e+00
   3.1100000e+01   5.4507305e+00
   3.1200000e+01   5.4831960e+00
   3.1300000e+01   5.5156783e+00
   3.1400000e+01   5.5481770e+00
   3.1500000e+01   5.5806917e+00
   3.1600000e+01   5.6132222e+00
   3.1700000e+01   5.6457680e+00
   3.1800000e+01   5.6783288e+00
   3.1900000e+01   5.7109043e+00
   3.2000000e+01   5.7434942e+00
   3.2100000e+01   5.7760982e+00
   3.2200000e+01   5.8087159e+00
   3.2300000e+01   5.8413471e+00
   3.2400000e+01   5.8739914e+00
   3.2500000e+01   5.9066485e+00
   3.2600000e+01   5.9393183e+00
   3.2700000e+01   5.9720004e+00
   3.2800000e+01   6.0046945e+00
   3.2900000e+01   6.0374003e+00
   3.3000000e+01   6.0701177e+00
   3.3100000e+01   6.1028463e+00
   3.3200000e+01   6.1355860e+00
   3.3300000e+01   6.1683364e+00
   3.3400000e+01   6.2010973e+00
   3.3500000e+01   6.2338685e+00
   3.3600000e+01   6.2666498e+00
   3.3700000e+01   6.2994409e+00
   3.3800000e+01   6.3322416e+00
   3.3900000e+01   6.3650518e+00
   3.4000000e+01   6.3978711e+00
   3.4100000e+01   6.4306995e+00
   3.4200000e+01   6.4635366e+00
   3.4300000e+01   6.4963824e+00
   3.4400000e+01   6.5292365e+00
   3.4500000e+01   6.5620989e+00
   3.4600000e+01   6.5949693e+00
   3.4700000e+01   6.6278476e+00
   3.4800000e+01   6.6607335e+00
   3.4900000e+01   6.6936270e+00
   3.5000000e+01   6.7265278e+00
   3.5100000e+01   6.7594358e+00
   3.5200000e+01   6.7923508e+00
   3.5300000e+01   6.8252727e+00
   3.5400000e+01   6.8582012e+00
   3.5500000e+01   6.8911364e+00
   3.5600000e+01   6.9240779e+00
   3.5700000e+01   6.9570258e+00
   3.5800000e+01   6.9899797e+00
   3.5900000e+01   7.0229397e+00
   3.6000000e+01   7.0559055e+00
   3.6100000e+01   7.0888770e+00
   3.6200000e+01   7.1218542e+00
   3.6300000e+01   7.1548368e+00
   3.6400000e+01   7.1878247e+00
   3.6500000e+01   7.2208179e+00
   3.6600000e+01   7.2538162e+00
   3.6700000e+01   7.2868195e+00
   3.6800000e+01   7.3198277e+00
   3.6900000e+01   7.3528406e+00
   3.7000000e+01   7.3858582e+00
   3.7100000e+01   7.4188804e+00
   3.7200000e+01   7.4519071e+00
   3.7300000e+01   7.4849381e+00
   3.7400000e+01   7.5179733e+00
   3.7500000e+01   7.5510128e+00
   3.7600000e+01   7.5840563e+00
   3.7700000e+01   7.6171037e+00
   3.7800000e+01   7.6501551e+00
   3.7900000e+01   7.6832103e+00
   3.8000000e+01   7.7162692e+00
   3.8100000e+01   7.7493317e+00
   3.8200000e+01   7.7823978e+00
   3.8300000e+01   7.8154673e+00
   3.8400000e+01   7.8485403e+00
   3.8500000e+01   7.8816166e+00
   3.8600000e+01   7.9146961e+00
   3.8700000e+01   7.9477787e+00
   3.8800000e+01   7.9808645e+00
   3.8900000e+01   8.0139533e+00
   3.9000000e+01   8.0470450e+00
   3.9100000e+01   8.0801397e+00
   3.9200000e+01   8.1132372e+00
   3.9300000e+01   8.1463374e+00
   3.9400000e+01   8.1794403e+00
   3.9500000e+01   8.2125459e+00
   3.9600000e+01   8.2456541e+00
   3.9700000e+01   8.2787647e+00
   3.9800000e+01   8.3118779e+00
   3.9900000e+01   8.3449934e+00
   4.0000000e+01   8.3781113e+00
   4.0100000e+01   8.4112315e+00
   4.0200000e+01   8.4443540e+00
   4.0300000e+01   8.4774786e+00
   4.0400000e+01   8.5106054e+00
   4.0500000e+01   8.5437343e+00
   4.0600000e+01   8.5768653e+00
   4.0700000e+01   8.6099982e+00
   4.0800000e+01   8.6431331e+00
   4.0900000e+01   8.6762700e+00
   4.1000000e+01   8.7094087e+00
   4.1100000e+01   8.7425492e+00
   4.1200000e+01   8.7756915e+00
   4.1300000e+01   8.8088356e+00
   4.1400000e+01   8.8419814e+00
   4.1500000e+01   8.8751288e+00
   4.1600000e+01   8.9082779e+00
   4.1700000e+01   8.9414286e+00
   4.1800000e+01   8.9745808e+00
   4.1900000e+01   9.0077345e+00
   4.2000000e+01   9.0408898e+00
   4.2100000e+01   9.0740465e+00
   4.2200000e+01   9.1072046e+00
   4.2300000e+01   9.1403641e+00
   4.2400000e+01   9.1735250e+00
   4.2500000e+01   9.2066872e+00
   4.2600000e+01   9.2398507e+00
   4.2700000e+01   9.2730154e+00
   4.2800000e+01   9.3061814e+00
   4.2900000e+01   9.3393486e+00
   4.3000000e+01   9.3725170e+00
   4.3100000e+01   9.4056866e+00
   4.3200000e+01   9.4388573e+00
   4.3300000e+01   9.4720290e+00
   4.3400000e+01   9.5052019e+00
   4.3500000e+01   9.5383758e+00
   4.3600000e+01   9.5715508e+00
   4.3700000e+01   9.6047267e+00
   4.3800000e+01   9.6379037e+00
   4.3900000e+01   9.6710816e+00
   4.4000000e+01   9.7042604e+00
   4.4100000e+01   9.7374402e+00
   4.4200000e+01   9.7706209e+00
   4.4300000e+01   9.8038024e+00
   4.4400000e+01   9.8369848e+00
   4.4500000e+01   9.8701680e+00
   4.4600000e+01   9.9033521e+00
   4.4700000e+01   9.9365370e+00
   4.4800000e+01   9.9697226e+00
   4.4900000e+01   1.0002909e+01
   4.5000000e+01   1.0036096e+01
   4.5100000e+01   1.0069284e+01
   4.5200000e+01   1.0102473e+01
   4.5300000e+01   1.0135662e+01
   4.5400000e+01   1.0168852e+01
   4.5500000e+01   1.0202043e+01
   4.5600000e+01   1.0235234e+01
   4.5700000e+01   1.0268426e+01
   4.5800000e+01   1.0301618e+01
   4.5900000e+01   1.0334812e+01
   4.6000000e+01   1.0368005e+01
   4.6100000e+01   1.0401200e+01
   4.6200000e+01   1.0434395e+01
   4.6300000e+01   1.0467590e+01
   4.6400000e+01   1.0500786e+01
   4.6500000e+01   1.0533983e+01
   4.6600000e+01   1.0567180e+01
   4.6700000e+01   1.0600377e+01
   4.6800000e+01   1.0633575e+01
   4.6900000e+01   1.0666774e+01
   4.7000000e+01   1.0699973e+01
   4.7100000e+01   1.0733172e+01
   4.7200000e+01   1.0766372e+01
   4.7300000e+01   1.0799572e+01
   4.7400000e+01   1.0832773e+01
   4.7500000e+01   1.0865974e+01
   4.7600000e+01   1.0899176e+01
   4.7700000e+01   1.0932378e+01
   4.7800000e+01   1.0965580e+01
   4.7900000e+01   1.0998783e+01
   4.8000000e+01   1.1031986e+01
   4.8100000e+01   1.1065190e+01
   4.8200000e+01   1.1098394e+01
   4.8300000e+01   1.1131598e+01
   4.8400000e+01   1.1164803e+01
   4.8500000e+01   1.1198008e+01
   4.8600000e+01   1.1231213e+01
   4.8700000e+01   1.1264418e+01
   4.8800000e+01   1.1297624e+01
   4.8900000e+01   1.1330831e+01
   4.9000000e+01   1.1364037e+01
   4.9100000e+01   1.1397244e+01
   4.9200000e+01   1.1430451e+01
   4.9300000e+01   1.1463658e+01
   4.9400000e+01   1.1496866e+01
   4.9500000e+01   1.1530074e+01
   4.9600000e+01   1.1563282e+01
   4.9700000e+01   1.1596490e+01
   4.9800000e+01   1.1629699e+01
   4.9900000e+01   1.1662908e+01
   5.0000000e+01   1.1696117e+01
   5.0100000e+01   1.1729326e+01
   5.0200000e+01   1.1762536e+01
   5.0300000e+01   1.1795746e+01
   5.0400000e+01   1.1828956e+01
   5.0500000e+01   1.1862166e+01
   5.0600000e+01   1.1895376e+01
   5.0700000e+01   1.1928587e+01
   5.0800000e+01   1.1961798e+01
   5.0900000e+01   1.1995009e+01
   5.1000000e+01   1.2028220e+01
   5.1100000e+01   1.2061431e+01
   5.1200000e+01   1.2094643e+01
   5.1300000e+01   1.2127855e+01
   5.1400000e+01   1.2161066e+01
   5.1500000e+01   1.2194279e+01
   5.1600000e+01   1.2227491e+01
   5.1700000e+01   1.2260703e+01
   5.1800000e+01   1.2293916e+01
   5.1900000e+01   1.2327128e+01
   5.2000000e+01   1.2360341e+01
   5.2100000e+01   1.2393554e+01
   5.2200000e+01   1.2426768e+01
   5.2300000e+01   1.2459981e+01
   5.2400000e+01   1.2493194e+01
   5.2500000e+01   1.2526408e+01
   5.2600000e+01   1.2559622e+01
   5.2700000e+01   1.2592835e+01
   5.2800000e+01   1.2626049e+01
   5.2900000e+01   1.2659263e+01
   5.3000000e+01   1.2692478e+01
   5.3100000e+01   1.2725692e+01
   5.3200000e+01   1.2758906e+01
   5.3300000e+01   1.2792121e+01
   5.3400000e+01   1.2825335e+01
   5.3500000e+01   1.2858550e+01
   5.3600000e+01   1.2891765e+01
   5.3700000e+01   1.2924980e+01
   5.3800000e+01   1.2958195e+01
   5.3900000e+01   1.2991410e+01
   5.4000000e+01   1.3024625e+01
   5.4100000e+01   1.3057841e+01
   5.4200000e+01   1.3091056e+01
   5.4300000e+01   1.3124272e+01
   5.4400000e+01   1.3157487e+01
   5.4500000e+01   1.3190703e+01
   5.4600000e+01   1.3223919e+01
   5.4700000e+01   1.3257134e+01
   5.4800000e+01   1.3290350e+01
   5.4900000e+01   1.3323566e+01
   5.5000000e+01   1.3356782e+01
   5.5100000e+01   1.3389999e+01
   5.5200000e+01   1.3423215e+01
   5.5300000e+01   1.3456431e+01
   5.5400000e+01   1.3489647e+01
   5.5500000e+01   1.3522864e+01
   5.5600000e+01   1.3556080e+01
   5.5700000e+01   1.3589297e+01
   5.5800000e+01   1.3622513e+01
   5.5900000e+01   1.3655730e+01
   5.6000000e+01   1.3688947e+01
   5.6100000e+01   1.3722164e+01
   5.6200000e+01   1.3755380e+01
   5.6300000e+01   1.3788597e+01
   5.6400000e+01   1.3821814e+01
   5.6500000e+01   1.3855031e+01
   5.6600000e+01   1.3888248e+01
   5.6700000e+01   1.3921465e+01
   5.6800000e+01   1.3954683e+01
   5.6900000e+01   1.3987900e+01
   5.7000000e+01   1.4021117e+01
   5.7100000e+01   1.4054334e+01
   5.7200000e+01   1.4087552e+01
   5.7300000e+01   1.4120769e+01
   5.7400000e+01   1.4153987e+01
   5.7500000e+01   1.4187204e+01
   5.7600000e+01   1.4220422e+01
   5.7700000e+01   1.4253639e+01
   5.7800000e+01   1.4286857e+01
   5.7900000e+01   1.4320074e+01
   5.8000000e+01   1.4353292e+01
   5.8100000e+01   1.4386510e+01
   5.8200000e+01   1.4419727e+01
   5.8300000e+01   1.4452945e+01
   5.8400000e+01   1.4486163e+01
   5.8500000e+01   1.4519381e+01
   5.8600000e+01   1.4552599e+01
   5.8700000e+01   1.4585817e+01
   5.8800000e+01   1.4619035e+01
   5.8900000e+01   1.4652253e+01
   5.9000000e+01   1.4685471e+01
   5.9100000e+01   1.4718689e+01
   5.9200000e+01   1.4751907e+01
   5.9300000e+01   1.4785125e+01
   5.9400000e+01   1.4818343e+01
   5.9500000e+01   1.4851561e+01
   5.9600000e+01   1.4884779e+01
   5.9700000e+01   1.4917997e+01
   5.9800000e+01   1.4951216e+01
   5.9900000e+01   1.4984434e+01
   6.0000000e+01   1.5017652e+01


==> final/erg_22.dat <==
   0.0000000e+00   4.8918526e-01
   1.0000000e-01   4.9880956e-01
   2.0000000e-01   5.0859178e-01
   3.0000000e-01   5.1853342e-01
   4.0000000e-01   5.2863595e-01
   5.0000000e-01   5.3890083e-01
   6.0000000e-01   5.4932949e-01
   7.0000000e-01   5.5992333e-01
   8.0000000e-01   5.7068373e-01
   9.0000000e-01   5.8161204e-01
   1.0000000e+00   5.9270959e-01
   1.1000000e+00   6.0397767e-01
   1.2000000e+00   6.1541755e-01
   1.3000000e+00   6.2703044e-01
   1.4000000e+00   6.3881757e-01
   1.5000000e+00   6.5078008e-01
   1.6000000e+00   6.6291910e-01
   1.7000000e+00   6.7523574e-01
   1.8000000e+00   6.8773105e-01
   1.9000000e+00   7.0040604e-01
   2.0000000e+00   7.1326170e-01
   2.1000000e+00   7.2629896e-01
   2.2000000e+00   7.3951873e-01
   2.3000000e+00   7.5292185e-01
   2.4000000e+00   7.6650915e-01
   2.5000000e+00   7.8028139e-01
   2.6000000e+00   7.9423931e-01
   2.7000000e+00   8.0838357e-01
   2.8000000e+00   8.2271482e-01
   2.9000000e+00   8.3723365e-01
   3.0000000e+00   8.5194060e-01
   3.1000000e+00   8.6683616e-01
   3.2000000e+00   8.8192078e-01
   3.3000000e+00   8.9719486e-01
   3.4000000e+00   9.1265875e-01
   3.5000000e+00   9.2831275e-01
   3.6000000e+00   9.4415711e-01
   3.7000000e+00   9.6019204e-01
   3.8000000e+00   9.7641767e-01
   3.9000000e+00   9.9283413e-01
   4.0000000e+00   1.0094414e+00
   4.1000000e+00   1.0262396e+00
   4.2000000e+00   1.0432286e+00
   4.3000000e+00   1.0604083e+00
   4.4000000e+00   1.0777786e+00
   4.5000000e+00   1.0953393e+00
   4.6000000e+00   1.1130900e+00
   4.7000000e+00   1.1310306e+00
   4.8000000e+00   1.1491607e+00
   4.9000000e+00   1.1674798e+00
   5.0000000e+00   1.1859875e+00
   5.1000000e+00   1.2046834e+00
   5.2000000e+00   1.2235669e+00
   5.3000000e+00   1.2426373e+00
   5.4000000e+00   1.2618942e+00
   5.5000000e+00   1.2813367e+00
   5.6000000e+00   1.3009642e+00
   5.7000000e+00   1.3207758e+00
   5.8000000e+00   1.3407709e+00
   5.9000000e+00   1.3609484e+00
   6.0000000e+00   1.3813076e+00
   6.1000000e+00   1.4018475e+00
   6.2000000e+00   1.4225671e+00
   6.3000000e+00   1.4434654e+00
   6.4000000e+00   1.4645413e+00
   6.5000000e+00   1.4857938e+00
   6.6000000e+00   1.5072217e+00
   6.7000000e+00   1.5288238e+00
   6.8000000e+00   1.5505990e+00
   6.9000000e+00   1.5725460e+00
   7.0000000e+00   1.5946635e+00
   7.1000000e+00   1.6169504e+00
   7.2000000e+00   1.6394051e+00
   7.3000000e+00   1.6620265e+00
   7.4000000e+00   1.6848131e+00
   7.5000000e+00   1.7077635e+00
   7.6000000e+00   1.7308762e+00
   7.7000000e+00   1.7541499e+00
   7.8000000e+00   1.7775831e+00
   7.9000000e+00   1.8011742e+00
   8.0000000e+00   1.8249217e+00
   8.1000000e+00   1.8488242e+00
   8.2000000e+00   1.8728800e+00
   8.3000000e+00   1.8970875e+00
   8.4000000e+00   1.9214453e+00
   8.5000000e+00   1.9459517e+00
   8.6000000e+00   1.9706050e+00
   8.7000000e+00   1.9954037e+00
   8.8000000e+00   2.0203462e+00
   8.9000000e+00   2.0454307e+00
   9.0000000e+00   2.0706556e+00
   9.1000000e+00   2.0960193e+00
   9.2000000e+00   2.1215200e+00
   9.3000000e+00   2.1471562e+00
   9.4000000e+00   2.1729261e+00
   9.5000000e+00   2.1988281e+00
   9.6000000e+00   2.2248604e+00
   9.7000000e+00   2.2510214e+00
   9.8000000e+00   2.2773094e+00
   9.9000000e+00   2.3037227e+00
   1.0000000e+01   2.3302596e+00
   1.0100000e+01   2.3569184e+00
   1.0200000e+01   2.3836974e+00
   1.0300000e+01   2.4105951e+00
   1.0400000e+01   2.4376096e+00
   1.0500000e+01   2.4647393e+00
   1.0600000e+01   2.4919826e+00
   1.0700000e+01   2.5193378e+00
   1.0800000e+01   2.5468033e+00
   1.0900000e+01   2.5743773e+00
   1.1000000e+01   2.6020583e+00
   1.1100000e+01   2.6298447e+00
   1.1200000e+01   2.6577347e+00
   1.1300000e+01   2.6857269e+00
   1.1400000e+01   2.7138196e+00
   1.1500000e+01   2.7420113e+00
   1.1600000e+01   2.7703003e+00
   1.1700000e+01   2.7986852e+00
   1.1800000e+01   2.8271642e+00
   1.1900000e+01   2.8557360e+00
   1.2000000e+01   2.8843991e+00
   1.2100000e+01   2.9131517e+00
   1.2200000e+01   2.9419926e+00
   1.2300000e+01   2.9709203e+00
   1.2400000e+01   2.9999331e+00
   1.2500000e+01   3.0290298e+00
   1.2600000e+01   3.0582088e+00
   1.2700000e+01   3.0874688e+00
   1.2800000e+01   3.1168083e+00
   1.2900000e+01   3.1462259e+00
   1.3000000e+01   3.1757203e+00
   1.3100000e+01   3.2052902e+00
   1.3200000e+01   3.2349341e+00
   1.3300000e+01   3.2646508e+00
   1.3400000e+01   3.2944389e+00
   1.3500000e+01   3.3242972e+00
   1.3600000e+01   3.3542243e+00
   1.3700000e+01   3.3842191e+00
   1.3800000e+01   3.4142803e+00
   1.3900000e+01   3.4444066e+00
   1.4000000e+01   3.4745968e+00
   1.4100000e+01   3.5048498e+00
   1.4200000e+01   3.5351644e+00
   1.4300000e+01   3.5655394e+00
   1.4400000e+01   3.5959737e+00
   1.4500000e+01   3.6264662e+00
   1.4600000e+01   3.6570157e+00
   1.4700000e+01   3.6876211e+00
   1.4800000e+01   3.7182815e+00
   1.4900000e+01   3.7489956e+00
   1.5000000e+01   3.7797626e+00
   1.5100000e+01   3.8105813e+00
   1.5200000e+01   3.8414508e+00
   1.5300000e+01   3.8723700e+00
   1.5400000e+01   3.9033380e+00
   1.5500000e+01   3.9343539e+00
   1.5600000e+01   3.9654166e+00
   1.5700000e+01   3.9965253e+00
   1.5800000e+01   4.0276790e+00
   1.5900000e+01   4.0588768e+00
   1.6000000e+01   4.0901179e+00
   1.6100000e+01   4.1214014e+00
   1.6200000e+01   4.1527264e+00
   1.6300000e+01   4.1840921e+00
   1.6400000e+01   4.2154977e+00
   1.6500000e+01   4.2469424e+00
   1.6600000e+01   4.2784253e+00
   1.6700000e+01   4.3099457e+00
   1.6800000e+01   4.3415029e+00
   1.6900000e+01   4.3730960e+00
   1.7000000e+01   4.4047243e+00
   1.7100000e+01   4.4363872e+00
   1.7200000e+01   4.4680838e+00
   1.7300000e+01   4.4998136e+00
   1.7400000e+01   4.5315757e+00
   1.7500000e+01   4.5633696e+00
   1.7600000e+01   4.5951945e+00
   1.7700000e+01   4.6270499e+00
   1.7800000e+01   4.6589351e+00
   1.7900000e+01   4.6908494e+00
   1.8000000e+01   4.7227923e+00
   1.8100000e+01   4.7547632e+00
   1.8200000e+01   4.7867614e+00
   1.8300000e+01   4.8187864e+00
   1.8400000e+01   4.8508376e+00
   1.8500000e+01   4.8829145e+00
   1.8600000e+01   4.9150165e+00
   1.8700000e+01   4.9471431e+00
   1.8800000e+01   4.9792938e+00
   1.8900000e+01   5.0114680e+00
   1.9000000e+01   5.0436653e+00
   1.9100000e+01   5.0758851e+00
   1.9200000e+01   5.1081271e+00
   1.9300000e+01   5.1403906e+00
   1.9400000e+01   5.1726752e+00
   1.9500000e+01   5.2049806e+00
   1.9600000e+01   5.2373062e+00
   1.9700000e+01   5.2696515e+00
   1.9800000e+01   5.3020163e+00
   1.9900000e+01   5.3344000e+00
   2.0000000e+01   5.3668023e+00
   2.0100000e+01   5.3992227e+00
   2.0200000e+01   5.4316609e+00
   2.0300000e+01   5.4641164e+00
   2.0400000e+01   5.4965889e+00
   2.0500000e+01   5.5290781e+00
   2.0600000e+01   5.5615835e+00
   2.0700000e+01   5.5941048e+00
   2.0800000e+01   5.6266417e+00
   2.0900000e+01   5.6591938e+00
   2.1000000e+01   5.6917608e+00
   2.1100000e+01   5.7243423e+00
   2.1200000e+01   5.7569381e+00
   2.1300000e+01   5.7895478e+00
   2.1400000e+01   5.8221712e+00
   2.1500000e+01   5.8548078e+00
   2.1600000e+01   5.8874575e+00
   2.1700000e+01   5.9201200e+00
   2.1800000e+01   5.9527949e+00
   2.1900000e+01   5.9854820e+00
   2.2000000e+01   6.0181810e+00
   2.2100000e+01   6.0508917e+00
   2.2200000e+01   6.0836138e+00
   2.2300000e+01   6.1163470e+00
   2.2400000e+01   6.1490912e+00
   2.2500000e+01   6.1818460e+00
   2.2600000e+01   6.2146112e+00
   2.2700000e+01   6.2473866e+00
   2.2800000e+01   6.2801720e+00
   2.2900000e+01   6.3129672e+00
   2.3000000e+01   6.3457719e+00
   2.3100000e+01   6.3785859e+00
   2.3200000e+01   6.4114090e+00
   2.3300000e+01   6.4442410e+00
   2.3400000e+01   6.4770818e+00
   2.3500000e+01   6.5099310e+00
   2.3600000e+01   6.5427886e+00
   2.3700000e+01   6.5756544e+00
   2.3800000e+01   6.6085281e+00
   2.3900000e+01   6.6414095e+00
   2.4000000e+01   6.6742986e+00
   2.4100000e+01   6.7071952e+00
   2.4200000e+01   6.7400990e+00
   2.4300000e+01   6.7730099e+00
   2.4400000e+01   6.8059278e+00
   2.4500000e+01   6.8388525e+00
   2.4600000e+01   6.8717838e+00
   2.4700000e+01   6.9047217e+00
   2.4800000e+01   6.9376659e+00
   2.4900000e+01   6.9706163e+00
   2.5000000e+01   7.0035727e+00
   2.5100000e+01   7.0365351e+00
   2.5200000e+01   7.0695033e+00
   2.5300000e+01   7.1024772e+00
   2.5400000e+01   7.1354566e+00
   2.5500000e+01   7.1684415e+00
   2.5600000e+01   7.2014316e+00
   2.5700000e+01   7.2344269e+00
   2.5800000e+01   7.2674273e+00
   2.5900000e+01   7.3004327e+00
   2.6000000e+01   7.3334428e+00
   2.6100000e+01   7.3664578e+00
   2.6200000e+01   7.3994773e+00
   2.6300000e+01   7.4325013e+00
   2.6400000e+01   7.4655298e+00
   2.6500000e+01   7.4985626e+00
   2.6600000e+01   7.5315996e+00
   2.6700000e+01   7.5646407e+00
   2.6800000e+01   7.5976859e+00
   2.6900000e+01   7.6307350e+00
   2.7000000e+01   7.6637880e+00
   2.7100000e+01   7.6968447e+00
   2.7200000e+01   7.7299052e+00
   2.7300000e+01   7.7629692e+00
   2.7400000e+01   7.7960367e+00
   2.7500000e+01   7.8291077e+00
   2.7600000e+01   7.8621820e+00
   2.7700000e+01   7.8952596e+00
   2.7800000e+01   7.9283405e+00
   2.7900000e+01   7.9614244e+00
   2.8000000e+01   7.9945115e+00
   2.8100000e+01   8.0276015e+00
   2.8200000e+01   8.0606945e+00
   2.8300000e+01   8.0937903e+00
   2.8400000e+01   8.1268889e+00
   2.8500000e+01   8.1599903e+00
   2.8600000e+01   8.1930943e+00
   2.8700000e+01   8.2262010e+00
   2.8800000e+01   8.2593102e+00
   2.8900000e+01   8.2924219e+00
   2.9000000e+01   8.3255361e+00
   2.9100000e+01   8.3586526e+00
   2.9200000e+01   8.3917715e+00
   2.9300000e+01   8.4248926e+00
   2.9400000e+01   8.4580160e+00
   2.9500000e+01   8.4911415e+00
   2.9600000e+01   8.5242692e+00
   2.9700000e+01   8.5573990e+00
   2.9800000e+01   8.5905307e+00
   2.9900000e+01   8.6236645e+00
   3.0000000e+01   8.6568002e+00
   3.0100000e+01   8.6899378e+00
   3.0200000e+01   8.7230773e+00
   3.0300000e+01   8.7562186e+00
   3.0400000e+01   8.7893616e+00
   3.0500000e+01   8.8225064e+00
   3.0600000e+01   8.8556529e+00
   3.0700000e+01   8.8888010e+00
   3.0800000e+01   8.9219508e+00
   3.0900000e+01   8.9551021e+00
   3.1000000e+01   8.9882550e+00
   3.1100000e+01   9.0214094e+00
   3.1200000e+01   9.0545652e+00
   3.1300000e+01   9.0877225e+00
   3.1400000e+01   9.1208812e+00
   3.1500000e+01   9.1540413e+00
   3.1600000e+01   9.1872027e+00
   3.1700000e+01   9.2203654e+00
   3.1800000e+01   9.2535295e+00
   3.1900000e+01   9.2866947e+00
   3.2000000e+01   9.3198612e+00
   3.2100000e+01   9.3530290e+00
   3.2200000e+01   9.3861978e+00
   3.2300000e+01   9.4193679e+00
   3.2400000e+01   9.4525390e+00
   3.2500000e+01   9.4857112e+00
   3.2600000e+01   9.5188845e+00
   3.2700000e+01   9.5520589e+00
   3.2800000e+01   9.5852343e+00
   3.2900000e+01   9.6184106e+00
   3.3000000e+01   9.6515880e+00
   3.3100000e+01   9.6847663e+00
   3.3200000e+01   9.7179455e+00
   3.3300000e+01   9.7511257e+00
   3.3400000e+01   9.7843067e+00
   3.3500000e+01   9.8174886e+00
   3.3600000e+01   9.8506713e+00
   3.3700000e+01   9.8838549e+00
   3.3800000e+01   9.9170393e+00
   3.3900000e+01   9.9502245e+00
   3.4000000e+01   9.9834105e+00
   3.4100000e+01   1.0016597e+01
   3.4200000e+01   1.0049785e+01
   3.4300000e+01   1.0082973e+01
   3.4400000e+01   1.0116162e+01
   3.4500000e+01   1.0149351e+01
   3.4600000e+01   1.0182542e+01
   3.4700000e+01   1.0215732e+01
   3.4800000e+01   1.0248924e+01
   3.4900000e+01   1.0282116e+01
   3.5000000e+01   1.0315309e+01
   3.5100000e+01   1.0348502e+01
   3.5200000e+01   1.0381696e+01
   3.5300000e+01   1.0414891e+01
   3.5400000e+01   1.0448086e+01
   3.5500000e+01   1.0481282e+01
   3.5600000e+01   1.0514478e+01
   3.5700000e+01   1.0547675e+01
   3.5800000e+01   1.0580872e+01
   3.5900000e+01   1.0614070e+01
   3.6000000e+01   1.0647268e+01
   3.6100000e+01   1.0680467e+01
   3.6200000e+01   1.0713666e+01
   3.6300000e+01   1.0746866e+01
   3.6400000e+01   1.0780066e+01
   3.6500000e+01   1.0813266e+01
   3.6600000e+01   1.0846467e+01
   3.6700000e+01   1.0879669e+01
   3.6800000e+01   1.0912870e+01
   3.6900000e+01   1.0946073e+01
   3.7000000e+01   1.0979275e+01
   3.7100000e+01   1.1012478e+01
   3.7200000e+01   1.1045681e+01
   3.7300000e+01   1.1078885e+01
   3.7400000e+01   1.1112089e+01
   3.7500000e+01   1.1145294e+01
   3.7600000e+01   1.1178498e+01
   3.7700000e+01   1.1211703e+01
   3.7800000e+01   1.1244909e+01
   3.7900000e+01   1.1278114e+01
   3.8000000e+01   1.1311320e+01
   3.8100000e+01   1.1344527e+01
   3.8200000e+01   1.1377733e+01
   3.8300000e+01   1.1410940e+01
   3.8400000e+01   1.1444147e+01
   3.8500000e+01   1.1477355e+01
   3.8600000e+01   1.1510563e+01
   3.8700000e+01   1.1543771e+01
   3.8800000e+01   1.1576979e+01
   3.8900000e+01   1.1610187e+01
   3.9000000e+01   1.1643396e+01
   3.9100000e+01   1.1676605e+01
   3.9200000e+01   1.1709814e+01
   3.9300000e+01   1.1743024e+01
   3.9400000e+01   1.1776233e+01
   3.9500000e+01   1.1809443e+01
   3.9600000e+01   1.1842653e+01
   3.9700000e+01   1.1875864e+01
   3.9800000e+01   1.1909074e+01
   3.9900000e+01   1.1942285e+01
   4.0000000e+01   1.1975496e+01
   4.0100000e+01   1.2008707e+01
   4.0200000e+01   1.2041918e+01
   4.0300000e+01   1.2075130e+01
   4.0400000e+01   1.2108341e+01
   4.0500000e+01   1.2141553e+01
   4.0600000e+01   1.2174765e+01
   4.0700000e+01   1.2207977e+01
   4.0800000e+01   1.2241190e+01
   4.0900000e+01   1.2274402e+01
   4.1000000e+01   1.2307615e+01
   4.1100000e+01   1.2340827e+01
   4.1200000e+01   1.2374040e+01
   4.1300000e+01   1.2407253e+01
   4.1400000e+01   1.2440467e+01
   4.1500000e+01   1.2473680e+01
   4.1600000e+01   1.2506893e+01
   4.1700000e+01   1.2540107e+01
   4.1800000e+01   1.2573321e+01
   4.1900000e+01   1.2606535e+01
   4.2000000e+01   1.2639749e+01
   4.2100000e+01   1.2672963e+01
   4.2200000e+01   1.2706177e+01
   4.2300000e+01   1.2739391e+01
   4.2400000e+01   1.2772606e+01
   4.2500000e+01   1.2805820e+01
   4.2600000e+01   1.2839035e+01
   4.2700000e+01   1.2872250e+01
   4.2800000e+01   1.2905465e+01
   4.2900000e+01   1.2938680e+01
   4.3000000e+01   1.2971895e+01
   4.3100000e+01   1.3005110e+01
   4.3200000e+01   1.3038325e+01
   4.3300000e+01   1.3071541e+01
   4.3400000e+01   1.3104756e+01
   4.3500000e+01   1.3137972e+01
   4.3600000e+01   1.3171187e+01
   4.3700000e+01   1.3204403e+01
   4.3800000e+01   1.3237619e+01
   4.3900000e+01   1.3270835e+01
   4.4000000e+01   1.3304051e+01
   4.4100000e+01   1.3337267e+01
   4.4200000e+01   1.3370483e+01
   4.4300000e+01   1.3403699e+01
   4.4400000e+01   1.3436915e+01
   4.4500000e+01   1.3470131e+01
   4.4600000e+01   1.3503348e+01
   4.4700000e+01   1.3536564e+01
   4.4800000e+01   1.3569781e+01
   4.4900000e+01   1.3602997e+01
   4.5000000e+01   1.3636214e+01
   4.5100000e+01   1.3669431e+01
   4.5200000e+01   1.3702647e+01
   4.5300000e+01   1.3735864e+01
   4.5400000e+01   1.3769081e+01
   4.5500000e+01   1.3802298e+01
   4.5600000e+01   1.3835515e+01
   4.5700000e+01   1.3868732e+01
   4.5800000e+01   1.3901949e+01
   4.5900000e+01   1.3935166e+01
   4.6000000e+01   1.3968383e+01
   4.6100000e+01   1.4001601e+01
   4.6200000e+01   1.4034818e+01
   4.6300000e+01   1.4068035e+01
   4.6400000e+01   1.4101253e+01
   4.6500000e+01   1.4134470e+01
   4.6600000e+01   1.4167687e+01
   4.6700000e+01   1.4200905e+01
   4.6800000e+01   1.4234122e+01
   4.6900000e+01   1.4267340e+01
   4.7000000e+01   1.4300558e+01
   4.7100000e+01   1.4333775e+01
   4.7200000e+01   1.4366993e+01
   4.7300000e+01   1.4400211e+01
   4.7400000e+01   1.4433428e+01
   4.7500000e+01   1.4466646e+01
   4.7600000e+01   1.4499864e+01
   4.7700000e+01   1.4533082e+01
   4.7800000e+01   1.4566300e+01
   4.7900000e+01   1.4599518e+01
   4.8000000e+01   1.4632736e+01
   4.8100000e+01   1.4665954e+01
   4.8200000e+01   1.4699172e+01
   4.8300000e+01   1.4732390e+01
   4.8400000e+01   1.4765608e+01
   4.8500000e+01   1.4798826e+01
   4.8600000e+01   1.4832044e+01
   4.8700000e+01   1.4865262e+01
   4.8800000e+01   1.4898480e+01
   4.8900000e+01   1.4931699e+01
   4.9000000e+01   1.4964917e+01
   4.9100000e+01   1.4998135e+01
   4.9200000e+01   1.5031353e+01
   4.9300000e+01   1.5064572e+01
   4.9400000e+01   1.5097790e+01
   4.9500000e+01   1.5131008e+01
   4.9600000e+01   1.5164227e+01
   4.9700000e+01   1.5197445e+01
   4.9800000e+01   1.5230663e+01
   4.9900000e+01   1.5263882e+01
   5.0000000e+01   1.5297100e+01
   5.0100000e+01   1.5330319e+01
   5.0200000e+01   1.5363537e+01
   5.0300000e+01   1.5396756e+01
   5.0400000e+01   1.5429974e+01
   5.0500000e+01   1.5463193e+01
   5.0600000e+01   1.5496411e+01
   5.0700000e+01   1.5529630e+01
   5.0800000e+01   1.5562848e+01
   5.0900000e+01   1.5596067e+01
   5.1000000e+01   1.5629286e+01
   5.1100000e+01   1.5662504e+01
   5.1200000e+01   1.5695723e+01
   5.1300000e+01   1.5728942e+01
   5.1400000e+01   1.5762160e+01
   5.1500000e+01   1.5795379e+01
   5.1600000e+01   1.5828598e+01
   5.1700000e+01   1.5861816e+01
   5.1800000e+01   1.5895035e+01
   5.1900000e+01   1.5928254e+01
   5.2000000e+01   1.5961473e+01
   5.2100000e+01   1.5994691e+01
   5.2200000e+01   1.6027910e+01
   5.2300000e+01   1.6061129e+01
   5.2400000e+01   1.6094348e+01
   5.2500000e+01   1.6127567e+01
   5.2600000e+01   1.6160785e+01
   5.2700000e+01   1.6194004e+01
   5.2800000e+01   1.6227223e+01
   5.2900000e+01   1.6260442e+01
   5.3000000e+01   1.6293661e+01
   5.3100000e+01   1.6326880e+01
   5.3200000e+01   1.6360098e+01
   5.3300000e+01   1.6393317e+01
   5.3400000e+01   1.6426536e+01
   5.3500000e+01   1.6459755e+01
   5.3600000e+01   1.6492974e+01
   5.3700000e+01   1.6526193e+01
   5.3800000e+01   1.6559412e+01
   5.3900000e+01   1.6592631e+01
   5.4000000e+01   1.6625850e+01
   5.4100000e+01   1.6659069e+01
   5.4200000e+01   1.6692288e+01
   5.4300000e+01   1.6725507e+01
   5.4400000e+01   1.6758726e+01
   5.4500000e+01   1.6791945e+01
   5.4600000e+01   1.6825164e+01
   5.4700000e+01   1.6858383e+01
   5.4800000e+01   1.6891602e+01
   5.4900000e+01   1.6924821e+01
   5.5000000e+01   1.6958040e+01
   5.5100000e+01   1.6991259e+01
   5.5200000e+01   1.7024478e+01
   5.5300000e+01   1.7057697e+01
   5.5400000e+01   1.7090916e+01
   5.5500000e+01   1.7124135e+01
   5.5600000e+01   1.7157354e+01
   5.5700000e+01   1.7190573e+01
   5.5800000e+01   1.7223792e+01
   5.5900000e+01   1.7257011e+01
   5.6000000e+01   1.7290230e+01
   5.6100000e+01   1.7323449e+01
   5.6200000e+01   1.7356668e+01
   5.6300000e+01   1.7389887e+01
   5.6400000e+01   1.7423107e+01
   5.6500000e+01   1.7456326e+01
   5.6600000e+01   1.7489545e+01
   5.6700000e+01   1.7522764e+01
   5.6800000e+01   1.7555983e+01
   5.6900000e+01   1.7589202e+01
   5.7000000e+01   1.7622421e+01
   5.7100000e+01   1.7655640e+01
   5.7200000e+01   1.7688859e+01
   5.7300000e+01   1.7722078e+01
   5.7400000e+01   1.7755298e+01
   5.7500000e+01   1.7788517e+01
   5.7600000e+01   1.7821736e+01
   5.7700000e+01   1.7854955e+01
   5.7800000e+01   1.7888174e+01
   5.7900000e+01   1.7921393e+01
   5.8000000e+01   1.7954612e+01
   5.8100000e+01   1.7987832e+01
   5.8200000e+01   1.8021051e+01
   5.8300000e+01   1.8054270e+01
   5.8400000e+01   1.8087489e+01
   5.8500000e+01   1.8120708e+01
   5.8600000e+01   1.8153927e+01
   5.8700000e+01   1.8187147e+01
   5.8800000e+01   1.8220366e+01
   5.8900000e+01   1.8253585e+01
   5.9000000e+01   1.8286804e+01
   5.9100000e+01   1.8320023e+01
   5.9200000e+01   1.8353242e+01
   5.9300000e+01   1.8386462e+01
   5.9400000e+01   1.8419681e+01
   5.9500000e+01   1.8452900e+01
   5.9600000e+01   1.8486119e+01
   5.9700000e+01   1.8519338e+01
   5.9800000e+01   1.8552558e+01
   5.9900000e+01   1.8585777e+01
   6.0000000e+01   1.8618996e+01


==> final/out1_2.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7600000e+01   1.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8300000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9900000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.0100000e+01   1.0000000e+00
   2.0200000e+01   1.0000000e+00
   2.0300000e+01   1.0000000e+00
   2.0400000e+01   1.0000000e+00
   2.0500000e+01   1.0000000e+00
   2.0600000e+01   1.0000000e+00
   2.0700000e+01   1.0000000e+00
   2.0800000e+01   1.0000000e+00
   2.0900000e+01   1.0000000e+00
   2.1000000e+01   1.0000000e+00
   2.1100000e+01   1.0000000e+00
   2.1200000e+01   1.0000000e+00
   2.1300000e+01   1.0000000e+00
   2.1400000e+01   1.0000000e+00
   2.1500000e+01   1.0000000e+00
   2.1600000e+01   1.0000000e+00
   2.1700000e+01   1.0000000e+00
   2.1800000e+01   1.0000000e+00
   2.1900000e+01   1.0000000e+00
   2.2000000e+01   1.0000000e+00
   2.2100000e+01   1.0000000e+00
   2.2200000e+01   1.0000000e+00
   2.2300000e+01   1.0000000e+00
   2.2400000e+01   1.0000000e+00
   2.2500000e+01   1.0000000e+00
   2.2600000e+01   1.0000000e+00
   2.2700000e+01   1.0000000e+00
   2.2800000e+01   1.0000000e+00
   2.2900000e+01   1.0000000e+00
   2.3000000e+01   1.0000000e+00
   2.3100000e+01   1.0000000e+00
   2.3200000e+01   1.0000000e+00
   2.3300000e+01   1.0000000e+00
   2.3400000e+01   1.0000000e+00
   2.3500000e+01   1.0000000e+00
   2.3600000e+01   1.0000000e+00
   2.3700000e+01   1.0000000e+00
   2.3800000e+01   1.0000000e+00
   2.3900000e+01   1.0000000e+00
   2.4000000e+01   1.0000000e+00
   2.4100000e+01   1.0000000e+00
   2.4200000e+01   1.0000000e+00
   2.4300000e+01   1.0000000e+00
   2.4400000e+01   1.0000000e+00
   2.4500000e+01   1.0000000e+00
   2.4600000e+01   1.0000000e+00
   2.4700000e+01   1.0000000e+00
   2.4800000e+01   1.0000000e+00
   2.4900000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   2.5100000e+01   1.0000000e+00
   2.5200000e+01   1.0000000e+00
   2.5300000e+01   1.0000000e+00
   2.5400000e+01   1.0000000e+00
   2.5500000e+01   1.0000000e+00
   2.5600000e+01   1.0000000e+00
   2.5700000e+01   1.0000000e+00
   2.5800000e+01   1.0000000e+00
   2.5900000e+01   1.0000000e+00
   2.6000000e+01   1.0000000e+00
   2.6100000e+01   1.0000000e+00
   2.6200000e+01   1.0000000e+00
   2.6300000e+01   1.0000000e+00
   2.6400000e+01   9.9999999e-01
   2.6500000e+01   9.9999992e-01
   2.6600000e+01   9.9999950e-01
   2.6700000e+01   9.9999726e-01
   2.6800000e+01   9.9998691e-01
   2.6900000e+01   9.9994465e-01
   2.7000000e+01   1.0000000e-06
   2.7100000e+01   1.0000000e-06
   2.7200000e+01   1.0000000e-06
   2.7300000e+01   1.0000000e-06
   2.7400000e+01   1.0000000e-06
   2.7500000e+01   1.0000000e-06
   2.7600000e+01   1.0000000e-06
   2.7700000e+01   1.0000000e-06
   2.7800000e+01   1.0000000e-06
   2.7900000e+01   1.0000000e-06
   2.8000000e+01   1.0000000e-06
   2.8100000e+01   1.0000000e-06
   2.8200000e+01   1.0000000e-06
   2.8300000e+01   1.0000000e-06
   2.8400000e+01   1.0000000e-06
   2.8500000e+01   1.0000000e-06
   2.8600000e+01   1.0000000e-06
   2.8700000e+01   1.0000000e-06
   2.8800000e+01   1.0000000e-06
   2.8900000e+01   1.0000000e-06
   2.9000000e+01   1.0000000e-06
   2.9100000e+01   1.0000000e-06
   2.9200000e+01   1.0000000e-06
   2.9300000e+01   1.0000000e-06
   2.9400000e+01   1.0000000e-06
   2.9500000e+01   1.0000000e-06
   2.9600000e+01   1.0000000e-06
   2.9700000e+01   1.0000000e-06
   2.9800000e+01   1.0000000e-06
   2.9900000e+01   1.0000000e-06
   3.0000000e+01   1.0000000e-06
   3.0100000e+01   1.0000000e-06
   3.0200000e+01   1.0000000e-06
   3.0300000e+01   1.0000000e-06
   3.0400000e+01   1.0000000e-06
   3.0500000e+01   1.0000000e-06
   3.0600000e+01   1.0000000e-06
   3.0700000e+01   1.0000000e-06
   3.0800000e+01   1.0000000e-06
   3.0900000e+01   1.0000000e-06
   3.1000000e+01   1.0000000e-06
   3.1100000e+01   1.0000000e-06
   3.1200000e+01   1.0000000e-06
   3.1300000e+01   1.0000000e-06
   3.1400000e+01   1.0000000e-06
   3.1500000e+01   1.0000000e-06
   3.1600000e+01   1.0000000e-06
   3.1700000e+01   1.0000000e-06
   3.1800000e+01   1.0000000e-06
   3.1900000e+01   1.0000000e-06
   3.2000000e+01   1.0000000e-06
   3.2100000e+01   1.0000000e-06
   3.2200000e+01   1.0000000e-06
   3.2300000e+01   1.0000000e-06
   3.2400000e+01   1.0000000e-06
   3.2500000e+01   1.0000000e-06
   3.2600000e+01   1.0000000e-06
   3.2700000e+01   1.0000000e-06
   3.2800000e+01   1.0000000e-06
   3.2900000e+01   1.0000000e-06
   3.3000000e+01   1.0000000e-06
   3.3100000e+01   1.0000000e-06
   3.3200000e+01   1.0000000e-06
   3.3300000e+01   1.0000000e-06
   3.3400000e+01   1.0000000e-06
   3.3500000e+01   1.0000000e-06
   3.3600000e+01   1.0000000e-06
   3.3700000e+01   1.0000000e-06
   3.3800000e+01   1.0000000e-06
   3.3900000e+01   1.0000000e-06
   3.4000000e+01   1.0000000e-06
   3.4100000e+01   1.0000000e-06
   3.4200000e+01   1.0000000e-06
   3.4300000e+01   1.0000000e-06
   3.4400000e+01   1.0000000e-06
   3.4500000e+01   1.0000000e-06
   3.4600000e+01   1.0000000e-06
   3.4700000e+01   1.0000000e-06
   3.4800000e+01   1.0000000e-06
   3.4900000e+01   1.0000000e-06
   3.5000000e+01   1.0000000e-06
   3.5100000e+01   1.0000000e-06
   3.5200000e+01   1.0000000e-06
   3.5300000e+01   1.0000000e-06
   3.5400000e+01   1.0000000e-06
   3.5500000e+01   1.0000000e-06
   3.5600000e+01   1.0000000e-06
   3.5700000e+01   1.0000000e-06
   3.5800000e+01   1.0000000e-06
   3.5900000e+01   1.0000000e-06
   3.6000000e+01   1.0000000e-06
   3.6100000e+01   1.0000000e-06
   3.6200000e+01   1.0000000e-06
   3.6300000e+01   1.0000000e-06
   3.6400000e+01   1.0000000e-06
   3.6500000e+01   1.0000000e-06
   3.6600000e+01   1.0000000e-06
   3.6700000e+01   1.0000000e-06
   3.6800000e+01   1.0000000e-06
   3.6900000e+01   1.0000000e-06
   3.7000000e+01   1.0000000e-06
   3.7100000e+01   1.0000000e-06
   3.7200000e+01   1.0000000e-06
   3.7300000e+01   1.0000000e-06
   3.7400000e+01   1.0000000e-06
   3.7500000e+01   1.0000000e-06
   3.7600000e+01   1.0000000e-06
   3.7700000e+01   1.0000000e-06
   3.7800000e+01   1.0000000e-06
   3.7900000e+01   1.0000000e-06
   3.8000000e+01   1.0000000e-06
   3.8100000e+01   1.0000000e-06
   3.8200000e+01   1.0000000e-06
   3.8300000e+01   1.0000000e-06
   3.8400000e+01   1.0000000e-06
   3.8500000e+01   1.0000000e-06
   3.8600000e+01   1.0000000e-06
   3.8700000e+01   1.0000000e-06
   3.8800000e+01   1.0000000e-06
   3.8900000e+01   1.0000000e-06
   3.9000000e+01   1.0000000e-06
   3.9100000e+01   1.0000000e-06
   3.9200000e+01   1.0000000e-06
   3.9300000e+01   1.0000000e-06
   3.9400000e+01   1.0000000e-06
   3.9500000e+01   1.0000000e-06
   3.9600000e+01   1.0000000e-06
   3.9700000e+01   1.0000000e-06
   3.9800000e+01   1.0000000e-06
   3.9900000e+01   1.0000000e-06
   4.0000000e+01   1.0000000e-06


==> final/out1_3.dat <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7500000e+01   9.9999995e-01
   1.7600000e+01   9.9999588e-01
   1.7700000e+01   9.9983990e-01
   1.7800000e+01   9.9703587e-01
   1.7900000e+01   9.7246209e-01
   1.8000000e+01   8.6384395e-01
   1.8100000e+01   6.1403682e-01
   1.8200000e+01   3.0653264e-01
   1.8300000e+01   9.8663607e-02
   1.8400000e+01   1.9655282e-02
   1.8500000e+01   2.3928004e-03
   1.8600000e+01   1.7844487e-04
   1.8700000e+01   8.2364503e-06
   1.8800000e+01   2.3867183e-07
   1.8900000e+01   4.4127304e-09
   1.9000000e+01   5.2946229e-11
   1.9100000e+01   4.1942218e-13
   1.9200000e+01   2.2313305e-15
   1.9300000e+01   8.1064877e-18
   1.9400000e+01   2.0441862e-20
   1.9500000e+01   3.6346574e-23
   1.9600000e+01   4.6265498e-26
   1.9700000e+01   4.2780878e-29
   1.9800000e+01   2.9143401e-32
   1.9900000e+01   1.4824572e-35
   2.0000000e+01   5.7041043e-39
   2.0100000e+01   1.6808644e-42
   2.0200000e+01   3.8385411e-46
   2.0300000e+01   6.8709308e-50
   2.0400000e+01   9.7453066e-54
   2.0500000e+01   1.1066638e-57
   2.0600000e+01   1.0162225e-61
   2.0700000e+01   7.6179531e-66
   2.0800000e+01   4.7044201e-70
   2.0900000e+01   2.4141272e-74
   2.1000000e+01   1.0380102e-78
   2.1100000e+01   3.7693989e-83
   2.1200000e+01   1.1648238e-87
   2.1300000e+01   3.0853786e-92
   2.1400000e+01   7.0537371e-97
   2.1500000e+01  1.4010746e-101
   2.1600000e+01  2.4331849e-106
   2.1700000e+01  3.7168839e-111
   2.1800000e+01  5.0231271e-116
   2.1900000e+01  6.0387907e-121
   2.2000000e+01  6.4921549e-126
   2.2100000e+01  6.2729400e-131
   2.2200000e+01  5.4736795e-136
   2.2300000e+01  4.3331417e-141
   2.2400000e+01  3.1256608e-146
   2.2500000e+01  2.0630567e-151
   2.2600000e+01  1.2509629e-156
   2.2700000e+01  6.9951553e-162
   2.2800000e+01  3.6203578e-167
   2.2900000e+01  1.7402727e-172
   2.3000000e+01  7.7953834e-178
   2.3100000e+01  3.2642992e-183
   2.3200000e+01  1.2817129e-188
   2.3300000e+01  4.7325678e-194
   2.3400000e+01  1.6478158e-199
   2.3500000e+01  5.4246631e-205
   2.3600000e+01  1.6927164e-210
   2.3700000e+01  5.0186714e-216
   2.3800000e+01  1.4170504e-221
   2.3900000e+01  3.8188070e-227
   2.4000000e+01  9.8429910e-233
   2.4100000e+01  2.4313839e-238
   2.4200000e+01  5.7668415e-244
   2.4300000e+01  1.3157524e-249
   2.4400000e+01  2.8928105e-255
   2.4500000e+01  6.1390231e-261
   2.4600000e+01  1.2595151e-266
   2.4700000e+01  2.5020301e-272
   2.4800000e+01  4.8194476e-278
   2.4900000e+01  9.0140460e-284
   2.5000000e+01  1.6392121e-289
   2.5100000e+01  2.9019682e-295
   2.5200000e+01  5.0074519e-301
   2.5300000e+01  8.4315710e-307
   2.5400000e+01  1.3869034e-312
   2.5500000e+01  2.2309337e-318
   2.5600000e+01   0.0000000e+00
   2.5700000e+01   0.0000000e+00
   2.5800000e+01   0.0000000e+00
   2.5900000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.6100000e+01   0.0000000e+00
   2.6200000e+01   0.0000000e+00
   2.6300000e+01   0.0000000e+00
   2.6400000e+01   0.0000000e+00
   2.6500000e+01   0.0000000e+00
   2.6600000e+01   0.0000000e+00
   2.6700000e+01   0.0000000e+00
   2.6800000e+01   0.0000000e+00
   2.6900000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.7100000e+01   0.0000000e+00
   2.7200000e+01   0.0000000e+00
   2.7300000e+01   0.0000000e+00
   2.7400000e+01   0.0000000e+00
   2.7500000e+01   0.0000000e+00
   2.7600000e+01   0.0000000e+00
   2.7700000e+01   0.0000000e+00
   2.7800000e+01   0.0000000e+00
   2.7900000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.8100000e+01   0.0000000e+00
   2.8200000e+01   0.0000000e+00
   2.8300000e+01   0.0000000e+00
   2.8400000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.8600000e+01   0.0000000e+00
   2.8700000e+01   0.0000000e+00
   2.8800000e+01   0.0000000e+00
   2.8900000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9100000e+01   0.0000000e+00
   2.9200000e+01   0.0000000e+00
   2.9300000e+01   0.0000000e+00
   2.9400000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   2.9600000e+01   0.0000000e+00
   2.9700000e+01   0.0000000e+00
   2.9800000e+01   0.0000000e+00
   2.9900000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0100000e+01   0.0000000e+00
   3.0200000e+01   0.0000000e+00
   3.0300000e+01   0.0000000e+00
   3.0400000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.0600000e+01   0.0000000e+00
   3.0700000e+01   0.0000000e+00
   3.0800000e+01   0.0000000e+00
   3.0900000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1100000e+01   0.0000000e+00
   3.1200000e+01   0.0000000e+00
   3.1300000e+01   0.0000000e+00
   3.1400000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.1600000e+01   0.0000000e+00
   3.1700000e+01   0.0000000e+00
   3.1800000e+01   0.0000000e+00
   3.1900000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2100000e+01   0.0000000e+00
   3.2200000e+01   0.0000000e+00
   3.2300000e+01   0.0000000e+00
   3.2400000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.2600000e+01   0.0000000e+00
   3.2700000e+01   0.0000000e+00
   3.2800000e+01   0.0000000e+00
   3.2900000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3100000e+01   0.0000000e+00
   3.3200000e+01   0.0000000e+00
   3.3300000e+01   0.0000000e+00
   3.3400000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.3600000e+01   0.0000000e+00
   3.3700000e+01   0.0000000e+00
   3.3800000e+01   0.0000000e+00
   3.3900000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4100000e+01   0.0000000e+00
   3.4200000e+01   0.0000000e+00
   3.4300000e+01   0.0000000e+00
   3.4400000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.4600000e+01   0.0000000e+00
   3.4700000e+01   0.0000000e+00
   3.4800000e+01   0.0000000e+00
   3.4900000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5100000e+01   0.0000000e+00
   3.5200000e+01   0.0000000e+00
   3.5300000e+01   0.0000000e+00
   3.5400000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.5600000e+01   0.0000000e+00
   3.5700000e+01   0.0000000e+00
   3.5800000e+01   0.0000000e+00
   3.5900000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.6100000e+01   0.0000000e+00
   3.6200000e+01   0.0000000e+00
   3.6300000e+01   0.0000000e+00
   3.6400000e+01   0.0000000e+00
   3.6500000e+01   0.0000000e+00
   3.6600000e+01   0.0000000e+00
   3.6700000e+01   0.0000000e+00
   3.6800000e+01   0.0000000e+00
   3.6900000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.7100000e+01   0.0000000e+00
   3.7200000e+01   0.0000000e+00
   3.7300000e+01   0.0000000e+00
   3.7400000e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.7600000e+01   0.0000000e+00
   3.7700000e+01   0.0000000e+00
   3.7800000e+01   0.0000000e+00
   3.7900000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8100000e+01   0.0000000e+00
   3.8200000e+01   0.0000000e+00
   3.8300000e+01   0.0000000e+00
   3.8400000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.8600000e+01   0.0000000e+00
   3.8700000e+01   0.0000000e+00
   3.8800000e+01   0.0000000e+00
   3.8900000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9100000e+01   0.0000000e+00
   3.9200000e+01   0.0000000e+00
   3.9300000e+01   0.0000000e+00
   3.9400000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   3.9600000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   3.9800000e+01   0.0000000e+00
   3.9900000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00


==> final/out2_15.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7600000e+01   1.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8300000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9900000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.0100000e+01   1.0000000e+00
   2.0200000e+01   1.0000000e+00
   2.0300000e+01   1.0000000e+00
   2.0400000e+01   1.0000000e+00
   2.0500000e+01   1.0000000e+00
   2.0600000e+01   1.0000000e+00
   2.0700000e+01   1.0000000e+00
   2.0800000e+01   1.0000000e+00
   2.0900000e+01   1.0000000e+00
   2.1000000e+01   1.0000000e+00
   2.1100000e+01   1.0000000e+00
   2.1200000e+01   1.0000000e+00
   2.1300000e+01   1.0000000e+00
   2.1400000e+01   1.0000000e+00
   2.1500000e+01   1.0000000e+00
   2.1600000e+01   1.0000000e+00
   2.1700000e+01   1.0000000e+00
   2.1800000e+01   1.0000000e+00
   2.1900000e+01   1.0000000e+00
   2.2000000e+01   1.0000000e+00
   2.2100000e+01   1.0000000e+00
   2.2200000e+01   1.0000000e+00
   2.2300000e+01   1.0000000e+00
   2.2400000e+01   1.0000000e+00
   2.2500000e+01   1.0000000e+00
   2.2600000e+01   1.0000000e+00
   2.2700000e+01   1.0000000e+00
   2.2800000e+01   1.0000000e+00
   2.2900000e+01   1.0000000e+00
   2.3000000e+01   1.0000000e+00
   2.3100000e+01   1.0000000e+00
   2.3200000e+01   1.0000000e+00
   2.3300000e+01   1.0000000e+00
   2.3400000e+01   1.0000000e+00
   2.3500000e+01   1.0000000e+00
   2.3600000e+01   1.0000000e+00
   2.3700000e+01   1.0000000e+00
   2.3800000e+01   1.0000000e+00
   2.3900000e+01   1.0000000e+00
   2.4000000e+01   1.0000000e+00
   2.4100000e+01   1.0000000e+00
   2.4200000e+01   1.0000000e+00
   2.4300000e+01   1.0000000e+00
   2.4400000e+01   1.0000000e+00
   2.4500000e+01   1.0000000e-06
   2.4600000e+01   1.0000000e-06
   2.4700000e+01   1.0000000e-06
   2.4800000e+01   1.0000000e-06
   2.4900000e+01   1.0000000e-06
   2.5000000e+01   1.0000000e-06
   2.5100000e+01   1.0000000e-06
   2.5200000e+01   1.0000000e-06
   2.5300000e+01   1.0000000e-06
   2.5400000e+01   1.0000000e-06
   2.5500000e+01   1.0000000e-06
   2.5600000e+01   1.0000000e-06
   2.5700000e+01   1.0000000e-06
   2.5800000e+01   1.0000000e-06
   2.5900000e+01   1.0000000e-06
   2.6000000e+01   1.0000000e-06
   2.6100000e+01   1.0000000e-06
   2.6200000e+01   1.0000000e-06
   2.6300000e+01   1.0000000e-06
   2.6400000e+01   1.0000000e-06
   2.6500000e+01   1.0000000e-06
   2.6600000e+01   1.0000000e-06
   2.6700000e+01   1.0000000e-06
   2.6800000e+01   1.0000000e-06
   2.6900000e+01   1.0000000e-06
   2.7000000e+01   1.0000000e-06
   2.7100000e+01   1.0000000e-06
   2.7200000e+01   1.0000000e-06
   2.7300000e+01   1.0000000e-06
   2.7400000e+01   1.0000000e-06
   2.7500000e+01   1.0000000e-06
   2.7600000e+01   1.0000000e-06
   2.7700000e+01   1.0000000e-06
   2.7800000e+01   1.0000000e-06
   2.7900000e+01   1.0000000e-06
   2.8000000e+01   1.0000000e-06
   2.8100000e+01   1.0000000e-06
   2.8200000e+01   1.0000000e-06
   2.8300000e+01   1.0000000e-06
   2.8400000e+01   1.0000000e-06
   2.8500000e+01   1.0000000e-06
   2.8600000e+01   1.0000000e-06
   2.8700000e+01   1.0000000e-06
   2.8800000e+01   1.0000000e-06
   2.8900000e+01   1.0000000e-06
   2.9000000e+01   1.0000000e-06
   2.9100000e+01   1.0000000e-06
   2.9200000e+01   1.0000000e-06
   2.9300000e+01   1.0000000e-06
   2.9400000e+01   1.0000000e-06
   2.9500000e+01   1.0000000e-06
   2.9600000e+01   1.0000000e-06
   2.9700000e+01   1.0000000e-06
   2.9800000e+01   1.0000000e-06
   2.9900000e+01   1.0000000e-06
   3.0000000e+01   1.0000000e-06
   3.0100000e+01   1.0000000e-06
   3.0200000e+01   1.0000000e-06
   3.0300000e+01   1.0000000e-06
   3.0400000e+01   1.0000000e-06
   3.0500000e+01   1.0000000e-06
   3.0600000e+01   1.0000000e-06
   3.0700000e+01   1.0000000e-06
   3.0800000e+01   1.0000000e-06
   3.0900000e+01   1.0000000e-06
   3.1000000e+01   1.0000000e-06
   3.1100000e+01   1.0000000e-06
   3.1200000e+01   1.0000000e-06
   3.1300000e+01   1.0000000e-06
   3.1400000e+01   1.0000000e-06
   3.1500000e+01   1.0000000e-06
   3.1600000e+01   1.0000000e-06
   3.1700000e+01   1.0000000e-06
   3.1800000e+01   1.0000000e-06
   3.1900000e+01   1.0000000e-06
   3.2000000e+01   1.0000000e-06
   3.2100000e+01   1.0000000e-06
   3.2200000e+01   1.0000000e-06
   3.2300000e+01   1.0000000e-06
   3.2400000e+01   1.0000000e-06
   3.2500000e+01   1.0000000e-06
   3.2600000e+01   1.0000000e-06
   3.2700000e+01   1.0000000e-06
   3.2800000e+01   1.0000000e-06
   3.2900000e+01   1.0000000e-06
   3.3000000e+01   1.0000000e-06
   3.3100000e+01   1.0000000e-06
   3.3200000e+01   1.0000000e-06
   3.3300000e+01   1.0000000e-06
   3.3400000e+01   1.0000000e-06
   3.3500000e+01   1.0000000e-06
   3.3600000e+01   1.0000000e-06
   3.3700000e+01   1.0000000e-06
   3.3800000e+01   1.0000000e-06
   3.3900000e+01   1.0000000e-06
   3.4000000e+01   1.0000000e-06
   3.4100000e+01   1.0000000e-06
   3.4200000e+01   1.0000000e-06
   3.4300000e+01   1.0000000e-06
   3.4400000e+01   1.0000000e-06
   3.4500000e+01   1.0000000e-06
   3.4600000e+01   1.0000000e-06
   3.4700000e+01   1.0000000e-06
   3.4800000e+01   1.0000000e-06
   3.4900000e+01   1.0000000e-06
   3.5000000e+01   1.0000000e-06
   3.5100000e+01   1.0000000e-06
   3.5200000e+01   1.0000000e-06
   3.5300000e+01   1.0000000e-06
   3.5400000e+01   1.0000000e-06
   3.5500000e+01   1.0000000e-06
   3.5600000e+01   1.0000000e-06
   3.5700000e+01   1.0000000e-06
   3.5800000e+01   1.0000000e-06
   3.5900000e+01   1.0000000e-06
   3.6000000e+01   1.0000000e-06
   3.6100000e+01   1.0000000e-06
   3.6200000e+01   1.0000000e-06
   3.6300000e+01   1.0000000e-06
   3.6400000e+01   1.0000000e-06
   3.6500000e+01   1.0000000e-06
   3.6600000e+01   1.0000000e-06
   3.6700000e+01   1.0000000e-06
   3.6800000e+01   1.0000000e-06
   3.6900000e+01   1.0000000e-06
   3.7000000e+01   1.0000000e-06
   3.7100000e+01   1.0000000e-06
   3.7200000e+01   1.0000000e-06
   3.7300000e+01   1.0000000e-06
   3.7400000e+01   1.0000000e-06
   3.7500000e+01   1.0000000e-06
   3.7600000e+01   1.0000000e-06
   3.7700000e+01   1.0000000e-06
   3.7800000e+01   1.0000000e-06
   3.7900000e+01   1.0000000e-06
   3.8000000e+01   1.0000000e-06
   3.8100000e+01   1.0000000e-06
   3.8200000e+01   1.0000000e-06
   3.8300000e+01   1.0000000e-06
   3.8400000e+01   1.0000000e-06
   3.8500000e+01   1.0000000e-06
   3.8600000e+01   1.0000000e-06
   3.8700000e+01   1.0000000e-06
   3.8800000e+01   1.0000000e-06
   3.8900000e+01   1.0000000e-06
   3.9000000e+01   1.0000000e-06
   3.9100000e+01   1.0000000e-06
   3.9200000e+01   1.0000000e-06
   3.9300000e+01   1.0000000e-06
   3.9400000e+01   1.0000000e-06
   3.9500000e+01   1.0000000e-06
   3.9600000e+01   1.0000000e-06
   3.9700000e+01   1.0000000e-06
   3.9800000e+01   1.0000000e-06
   3.9900000e+01   1.0000000e-06
   4.0000000e+01   1.0000000e-06


==> final/out2_2.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e-06
   1.5800000e+01   1.0000000e-06
   1.5900000e+01   1.0000000e-06
   1.6000000e+01   1.0000000e-06
   1.6100000e+01   1.0000000e-06
   1.6200000e+01   1.0000000e-06
   1.6300000e+01   1.0000000e-06
   1.6400000e+01   1.0000000e-06
   1.6500000e+01   1.0000000e-06
   1.6600000e+01   1.0000000e-06
   1.6700000e+01   1.0000000e-06
   1.6800000e+01   1.0000000e-06
   1.6900000e+01   1.0000000e-06
   1.7000000e+01   1.0000000e-06
   1.7100000e+01   1.0000000e-06
   1.7200000e+01   1.0000000e-06
   1.7300000e+01   1.0000000e-06
   1.7400000e+01   1.0000000e-06
   1.7500000e+01   1.0000000e-06
   1.7600000e+01   1.0000000e-06
   1.7700000e+01   1.0000000e-06
   1.7800000e+01   1.0000000e-06
   1.7900000e+01   1.0000000e-06
   1.8000000e+01   1.0000000e-06
   1.8100000e+01   1.0000000e-06
   1.8200000e+01   1.0000000e-06
   1.8300000e+01   1.0000000e-06
   1.8400000e+01   1.0000000e-06
   1.8500000e+01   1.0000000e-06
   1.8600000e+01   1.0000000e-06
   1.8700000e+01   1.0000000e-06
   1.8800000e+01   1.0000000e-06
   1.8900000e+01   1.0000000e-06
   1.9000000e+01   1.0000000e-06
   1.9100000e+01   1.0000000e-06
   1.9200000e+01   1.0000000e-06
   1.9300000e+01   1.0000000e-06
   1.9400000e+01   1.0000000e-06
   1.9500000e+01   1.0000000e-06
   1.9600000e+01   1.0000000e-06
   1.9700000e+01   1.0000000e-06
   1.9800000e+01   1.0000000e-06
   1.9900000e+01   1.0000000e-06
   2.0000000e+01   1.0000000e-06
   2.0100000e+01   1.0000000e-06
   2.0200000e+01   1.0000000e-06
   2.0300000e+01   1.0000000e-06
   2.0400000e+01   1.0000000e-06
   2.0500000e+01   1.0000000e-06
   2.0600000e+01   1.0000000e-06
   2.0700000e+01   1.0000000e-06
   2.0800000e+01   1.0000000e-06
   2.0900000e+01   1.0000000e-06
   2.1000000e+01   1.0000000e-06
   2.1100000e+01   1.0000000e-06
   2.1200000e+01   1.0000000e-06
   2.1300000e+01   1.0000000e-06
   2.1400000e+01   1.0000000e-06
   2.1500000e+01   1.0000000e-06
   2.1600000e+01   1.0000000e-06
   2.1700000e+01   1.0000000e-06
   2.1800000e+01   1.0000000e-06
   2.1900000e+01   1.0000000e-06
   2.2000000e+01   1.0000000e-06
   2.2100000e+01   1.0000000e-06
   2.2200000e+01   1.0000000e-06
   2.2300000e+01   1.0000000e-06
   2.2400000e+01   1.0000000e-06
   2.2500000e+01   1.0000000e-06
   2.2600000e+01   1.0000000e-06
   2.2700000e+01   1.0000000e-06
   2.2800000e+01   1.0000000e-06
   2.2900000e+01   1.0000000e-06
   2.3000000e+01   1.0000000e-06
   2.3100000e+01   1.0000000e-06
   2.3200000e+01   1.0000000e-06
   2.3300000e+01   1.0000000e-06
   2.3400000e+01   1.0000000e-06
   2.3500000e+01   1.0000000e-06
   2.3600000e+01   1.0000000e-06
   2.3700000e+01   1.0000000e-06
   2.3800000e+01   1.0000000e-06
   2.3900000e+01   1.0000000e-06
   2.4000000e+01   1.0000000e-06
   2.4100000e+01   1.0000000e-06
   2.4200000e+01   1.0000000e-06
   2.4300000e+01   1.0000000e-06
   2.4400000e+01   1.0000000e-06
   2.4500000e+01   1.0000000e-06
   2.4600000e+01   1.0000000e-06
   2.4700000e+01   1.0000000e-06
   2.4800000e+01   1.0000000e-06
   2.4900000e+01   1.0000000e-06
   2.5000000e+01   1.0000000e-06
   2.5100000e+01   1.0000000e-06
   2.5200000e+01   1.0000000e-06
   2.5300000e+01   1.0000000e-06
   2.5400000e+01   1.0000000e-06
   2.5500000e+01   1.0000000e-06
   2.5600000e+01   1.0000000e-06
   2.5700000e+01   1.0000000e-06
   2.5800000e+01   1.0000000e-06
   2.5900000e+01   1.0000000e-06
   2.6000000e+01   1.0000000e-06
   2.6100000e+01   1.0000000e-06
   2.6200000e+01   1.0000000e-06
   2.6300000e+01   1.0000000e-06
   2.6400000e+01   1.0000000e-06
   2.6500000e+01   1.0000000e-06
   2.6600000e+01   1.0000000e-06
   2.6700000e+01   1.0000000e-06
   2.6800000e+01   1.0000000e-06
   2.6900000e+01   1.0000000e-06
   2.7000000e+01   1.0000000e-06
   2.7100000e+01   1.0000000e-06
   2.7200000e+01   1.0000000e-06
   2.7300000e+01   1.0000000e-06
   2.7400000e+01   1.0000000e-06
   2.7500000e+01   1.0000000e-06
   2.7600000e+01   1.0000000e-06
   2.7700000e+01   1.0000000e-06
   2.7800000e+01   1.0000000e-06
   2.7900000e+01   1.0000000e-06
   2.8000000e+01   1.0000000e-06
   2.8100000e+01   1.0000000e-06
   2.8200000e+01   1.0000000e-06
   2.8300000e+01   1.0000000e-06
   2.8400000e+01   1.0000000e-06
   2.8500000e+01   1.0000000e-06
   2.8600000e+01   1.0000000e-06
   2.8700000e+01   1.0000000e-06
   2.8800000e+01   1.0000000e-06
   2.8900000e+01   1.0000000e-06
   2.9000000e+01   1.0000000e-06
   2.9100000e+01   1.0000000e-06
   2.9200000e+01   1.0000000e-06
   2.9300000e+01   1.0000000e-06
   2.9400000e+01   1.0000000e-06
   2.9500000e+01   1.0000000e-06
   2.9600000e+01   1.0000000e-06
   2.9700000e+01   1.0000000e-06
   2.9800000e+01   1.0000000e-06
   2.9900000e+01   1.0000000e-06
   3.0000000e+01   1.0000000e-06
   3.0100000e+01   1.0000000e-06
   3.0200000e+01   1.0000000e-06
   3.0300000e+01   1.0000000e-06
   3.0400000e+01   1.0000000e-06
   3.0500000e+01   1.0000000e-06
   3.0600000e+01   1.0000000e-06
   3.0700000e+01   1.0000000e-06
   3.0800000e+01   1.0000000e-06
   3.0900000e+01   1.0000000e-06
   3.1000000e+01   1.0000000e-06
   3.1100000e+01   1.0000000e-06
   3.1200000e+01   1.0000000e-06
   3.1300000e+01   1.0000000e-06
   3.1400000e+01   1.0000000e-06
   3.1500000e+01   1.0000000e-06
   3.1600000e+01   1.0000000e-06
   3.1700000e+01   1.0000000e-06
   3.1800000e+01   1.0000000e-06
   3.1900000e+01   1.0000000e-06
   3.2000000e+01   1.0000000e-06
   3.2100000e+01   1.0000000e-06
   3.2200000e+01   1.0000000e-06
   3.2300000e+01   1.0000000e-06
   3.2400000e+01   1.0000000e-06
   3.2500000e+01   1.0000000e-06
   3.2600000e+01   1.0000000e-06
   3.2700000e+01   1.0000000e-06
   3.2800000e+01   1.0000000e-06
   3.2900000e+01   1.0000000e-06
   3.3000000e+01   1.0000000e-06
   3.3100000e+01   1.0000000e-06
   3.3200000e+01   1.0000000e-06
   3.3300000e+01   1.0000000e-06
   3.3400000e+01   1.0000000e-06
   3.3500000e+01   1.0000000e-06
   3.3600000e+01   1.0000000e-06
   3.3700000e+01   1.0000000e-06
   3.3800000e+01   1.0000000e-06
   3.3900000e+01   1.0000000e-06
   3.4000000e+01   1.0000000e-06
   3.4100000e+01   1.0000000e-06
   3.4200000e+01   1.0000000e-06
   3.4300000e+01   1.0000000e-06
   3.4400000e+01   1.0000000e-06
   3.4500000e+01   1.0000000e-06
   3.4600000e+01   1.0000000e-06
   3.4700000e+01   1.0000000e-06
   3.4800000e+01   1.0000000e-06
   3.4900000e+01   1.0000000e-06
   3.5000000e+01   1.0000000e-06
   3.5100000e+01   1.0000000e-06
   3.5200000e+01   1.0000000e-06
   3.5300000e+01   1.0000000e-06
   3.5400000e+01   1.0000000e-06
   3.5500000e+01   1.0000000e-06
   3.5600000e+01   1.0000000e-06
   3.5700000e+01   1.0000000e-06
   3.5800000e+01   1.0000000e-06
   3.5900000e+01   1.0000000e-06
   3.6000000e+01   1.0000000e-06
   3.6100000e+01   1.0000000e-06
   3.6200000e+01   1.0000000e-06
   3.6300000e+01   1.0000000e-06
   3.6400000e+01   1.0000000e-06
   3.6500000e+01   1.0000000e-06
   3.6600000e+01   1.0000000e-06
   3.6700000e+01   1.0000000e-06
   3.6800000e+01   1.0000000e-06
   3.6900000e+01   1.0000000e-06
   3.7000000e+01   1.0000000e-06
   3.7100000e+01   1.0000000e-06
   3.7200000e+01   1.0000000e-06
   3.7300000e+01   1.0000000e-06
   3.7400000e+01   1.0000000e-06
   3.7500000e+01   1.0000000e-06
   3.7600000e+01   1.0000000e-06
   3.7700000e+01   1.0000000e-06
   3.7800000e+01   1.0000000e-06
   3.7900000e+01   1.0000000e-06
   3.8000000e+01   1.0000000e-06
   3.8100000e+01   1.0000000e-06
   3.8200000e+01   1.0000000e-06
   3.8300000e+01   1.0000000e-06
   3.8400000e+01   1.0000000e-06
   3.8500000e+01   1.0000000e-06
   3.8600000e+01   1.0000000e-06
   3.8700000e+01   1.0000000e-06
   3.8800000e+01   1.0000000e-06
   3.8900000e+01   1.0000000e-06
   3.9000000e+01   1.0000000e-06
   3.9100000e+01   1.0000000e-06
   3.9200000e+01   1.0000000e-06
   3.9300000e+01   1.0000000e-06
   3.9400000e+01   1.0000000e-06
   3.9500000e+01   1.0000000e-06
   3.9600000e+01   1.0000000e-06
   3.9700000e+01   1.0000000e-06
   3.9800000e+01   1.0000000e-06
   3.9900000e+01   1.0000000e-06
   4.0000000e+01   1.0000000e-06


==> final/out2_3.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e-06
   1.4300000e+01   1.0000000e-06
   1.4400000e+01   1.0000000e-06
   1.4500000e+01   1.0000000e-06
   1.4600000e+01   1.0000000e-06
   1.4700000e+01   1.0000000e-06
   1.4800000e+01   1.0000000e-06
   1.4900000e+01   1.0000000e-06
   1.5000000e+01   1.0000000e-06
   1.5100000e+01   1.0000000e-06
   1.5200000e+01   1.0000000e-06
   1.5300000e+01   1.0000000e-06
   1.5400000e+01   1.0000000e-06
   1.5500000e+01   1.0000000e-06
   1.5600000e+01   1.0000000e-06
   1.5700000e+01   1.0000000e-06
   1.5800000e+01   1.0000000e-06
   1.5900000e+01   1.0000000e-06
   1.6000000e+01   1.0000000e-06
   1.6100000e+01   1.0000000e-06
   1.6200000e+01   1.0000000e-06
   1.6300000e+01   1.0000000e-06
   1.6400000e+01   1.0000000e-06
   1.6500000e+01   1.0000000e-06
   1.6600000e+01   1.0000000e-06
   1.6700000e+01   1.0000000e-06
   1.6800000e+01   1.0000000e-06
   1.6900000e+01   1.0000000e-06
   1.7000000e+01   1.0000000e-06
   1.7100000e+01   1.0000000e-06
   1.7200000e+01   1.0000000e-06
   1.7300000e+01   1.0000000e-06
   1.7400000e+01   1.0000000e-06
   1.7500000e+01   1.0000000e-06
   1.7600000e+01   1.0000000e-06
   1.7700000e+01   1.0000000e-06
   1.7800000e+01   1.0000000e-06
   1.7900000e+01   1.0000000e-06
   1.8000000e+01   1.0000000e-06
   1.8100000e+01   1.0000000e-06
   1.8200000e+01   1.0000000e-06
   1.8300000e+01   1.0000000e-06
   1.8400000e+01   1.0000000e-06
   1.8500000e+01   1.0000000e-06
   1.8600000e+01   1.0000000e-06
   1.8700000e+01   1.0000000e-06
   1.8800000e+01   1.0000000e-06
   1.8900000e+01   1.0000000e-06
   1.9000000e+01   1.0000000e-06
   1.9100000e+01   1.0000000e-06
   1.9200000e+01   1.0000000e-06
   1.9300000e+01   1.0000000e-06
   1.9400000e+01   1.0000000e-06
   1.9500000e+01   1.0000000e-06
   1.9600000e+01   1.0000000e-06
   1.9700000e+01   1.0000000e-06
   1.9800000e+01   1.0000000e-06
   1.9900000e+01   1.0000000e-06
   2.0000000e+01   1.0000000e-06
   2.0100000e+01   1.0000000e-06
   2.0200000e+01   1.0000000e-06
   2.0300000e+01   1.0000000e-06
   2.0400000e+01   1.0000000e-06
   2.0500000e+01   1.0000000e-06
   2.0600000e+01   1.0000000e-06
   2.0700000e+01   1.0000000e-06
   2.0800000e+01   1.0000000e-06
   2.0900000e+01   1.0000000e-06
   2.1000000e+01   1.0000000e-06
   2.1100000e+01   1.0000000e-06
   2.1200000e+01   1.0000000e-06
   2.1300000e+01   1.0000000e-06
   2.1400000e+01   1.0000000e-06
   2.1500000e+01   1.0000000e-06
   2.1600000e+01   1.0000000e-06
   2.1700000e+01   1.0000000e-06
   2.1800000e+01   1.0000000e-06
   2.1900000e+01   1.0000000e-06
   2.2000000e+01   1.0000000e-06
   2.2100000e+01   1.0000000e-06
   2.2200000e+01   1.0000000e-06
   2.2300000e+01   1.0000000e-06
   2.2400000e+01   1.0000000e-06
   2.2500000e+01   1.0000000e-06
   2.2600000e+01   1.0000000e-06
   2.2700000e+01   1.0000000e-06
   2.2800000e+01   1.0000000e-06
   2.2900000e+01   1.0000000e-06
   2.3000000e+01   1.0000000e-06
   2.3100000e+01   1.0000000e-06
   2.3200000e+01   1.0000000e-06
   2.3300000e+01   1.0000000e-06
   2.3400000e+01   1.0000000e-06
   2.3500000e+01   1.0000000e-06
   2.3600000e+01   1.0000000e-06
   2.3700000e+01   1.0000000e-06
   2.3800000e+01   1.0000000e-06
   2.3900000e+01   1.0000000e-06
   2.4000000e+01   1.0000000e-06
   2.4100000e+01   1.0000000e-06
   2.4200000e+01   1.0000000e-06
   2.4300000e+01   1.0000000e-06
   2.4400000e+01   1.0000000e-06
   2.4500000e+01   1.0000000e-06
   2.4600000e+01   1.0000000e-06
   2.4700000e+01   1.0000000e-06
   2.4800000e+01   1.0000000e-06
   2.4900000e+01   1.0000000e-06
   2.5000000e+01   1.0000000e-06
   2.5100000e+01   1.0000000e-06
   2.5200000e+01   1.0000000e-06
   2.5300000e+01   1.0000000e-06
   2.5400000e+01   1.0000000e-06
   2.5500000e+01   1.0000000e-06
   2.5600000e+01   1.0000000e-06
   2.5700000e+01   1.0000000e-06
   2.5800000e+01   1.0000000e-06
   2.5900000e+01   1.0000000e-06
   2.6000000e+01   1.0000000e-06
   2.6100000e+01   1.0000000e-06
   2.6200000e+01   1.0000000e-06
   2.6300000e+01   1.0000000e-06
   2.6400000e+01   1.0000000e-06
   2.6500000e+01   1.0000000e-06
   2.6600000e+01   1.0000000e-06
   2.6700000e+01   1.0000000e-06
   2.6800000e+01   1.0000000e-06
   2.6900000e+01   1.0000000e-06
   2.7000000e+01   1.0000000e-06
   2.7100000e+01   1.0000000e-06
   2.7200000e+01   1.0000000e-06
   2.7300000e+01   1.0000000e-06
   2.7400000e+01   1.0000000e-06
   2.7500000e+01   1.0000000e-06
   2.7600000e+01   1.0000000e-06
   2.7700000e+01   1.0000000e-06
   2.7800000e+01   1.0000000e-06
   2.7900000e+01   1.0000000e-06
   2.8000000e+01   1.0000000e-06
   2.8100000e+01   1.0000000e-06
   2.8200000e+01   1.0000000e-06
   2.8300000e+01   1.0000000e-06
   2.8400000e+01   1.0000000e-06
   2.8500000e+01   1.0000000e-06
   2.8600000e+01   1.0000000e-06
   2.8700000e+01   1.0000000e-06
   2.8800000e+01   1.0000000e-06
   2.8900000e+01   1.0000000e-06
   2.9000000e+01   1.0000000e-06
   2.9100000e+01   1.0000000e-06
   2.9200000e+01   1.0000000e-06
   2.9300000e+01   1.0000000e-06
   2.9400000e+01   1.0000000e-06
   2.9500000e+01   1.0000000e-06
   2.9600000e+01   1.0000000e-06
   2.9700000e+01   1.0000000e-06
   2.9800000e+01   1.0000000e-06
   2.9900000e+01   1.0000000e-06
   3.0000000e+01   1.0000000e-06
   3.0100000e+01   1.0000000e-06
   3.0200000e+01   1.0000000e-06
   3.0300000e+01   1.0000000e-06
   3.0400000e+01   1.0000000e-06
   3.0500000e+01   1.0000000e-06
   3.0600000e+01   1.0000000e-06
   3.0700000e+01   1.0000000e-06
   3.0800000e+01   1.0000000e-06
   3.0900000e+01   1.0000000e-06
   3.1000000e+01   1.0000000e-06
   3.1100000e+01   1.0000000e-06
   3.1200000e+01   1.0000000e-06
   3.1300000e+01   1.0000000e-06
   3.1400000e+01   1.0000000e-06
   3.1500000e+01   1.0000000e-06
   3.1600000e+01   1.0000000e-06
   3.1700000e+01   1.0000000e-06
   3.1800000e+01   1.0000000e-06
   3.1900000e+01   1.0000000e-06
   3.2000000e+01   1.0000000e-06
   3.2100000e+01   1.0000000e-06
   3.2200000e+01   1.0000000e-06
   3.2300000e+01   1.0000000e-06
   3.2400000e+01   1.0000000e-06
   3.2500000e+01   1.0000000e-06
   3.2600000e+01   1.0000000e-06
   3.2700000e+01   1.0000000e-06
   3.2800000e+01   1.0000000e-06
   3.2900000e+01   1.0000000e-06
   3.3000000e+01   1.0000000e-06
   3.3100000e+01   1.0000000e-06
   3.3200000e+01   1.0000000e-06
   3.3300000e+01   1.0000000e-06
   3.3400000e+01   1.0000000e-06
   3.3500000e+01   1.0000000e-06
   3.3600000e+01   1.0000000e-06
   3.3700000e+01   1.0000000e-06
   3.3800000e+01   1.0000000e-06
   3.3900000e+01   1.0000000e-06
   3.4000000e+01   1.0000000e-06
   3.4100000e+01   1.0000000e-06
   3.4200000e+01   1.0000000e-06
   3.4300000e+01   1.0000000e-06
   3.4400000e+01   1.0000000e-06
   3.4500000e+01   1.0000000e-06
   3.4600000e+01   1.0000000e-06
   3.4700000e+01   1.0000000e-06
   3.4800000e+01   1.0000000e-06
   3.4900000e+01   1.0000000e-06
   3.5000000e+01   1.0000000e-06
   3.5100000e+01   1.0000000e-06
   3.5200000e+01   1.0000000e-06
   3.5300000e+01   1.0000000e-06
   3.5400000e+01   1.0000000e-06
   3.5500000e+01   1.0000000e-06
   3.5600000e+01   1.0000000e-06
   3.5700000e+01   1.0000000e-06
   3.5800000e+01   1.0000000e-06
   3.5900000e+01   1.0000000e-06
   3.6000000e+01   1.0000000e-06
   3.6100000e+01   1.0000000e-06
   3.6200000e+01   1.0000000e-06
   3.6300000e+01   1.0000000e-06
   3.6400000e+01   1.0000000e-06
   3.6500000e+01   1.0000000e-06
   3.6600000e+01   1.0000000e-06
   3.6700000e+01   1.0000000e-06
   3.6800000e+01   1.0000000e-06
   3.6900000e+01   1.0000000e-06
   3.7000000e+01   1.0000000e-06
   3.7100000e+01   1.0000000e-06
   3.7200000e+01   1.0000000e-06
   3.7300000e+01   1.0000000e-06
   3.7400000e+01   1.0000000e-06
   3.7500000e+01   1.0000000e-06
   3.7600000e+01   1.0000000e-06
   3.7700000e+01   1.0000000e-06
   3.7800000e+01   1.0000000e-06
   3.7900000e+01   1.0000000e-06
   3.8000000e+01   1.0000000e-06
   3.8100000e+01   1.0000000e-06
   3.8200000e+01   1.0000000e-06
   3.8300000e+01   1.0000000e-06
   3.8400000e+01   1.0000000e-06
   3.8500000e+01   1.0000000e-06
   3.8600000e+01   1.0000000e-06
   3.8700000e+01   1.0000000e-06
   3.8800000e+01   1.0000000e-06
   3.8900000e+01   1.0000000e-06
   3.9000000e+01   1.0000000e-06
   3.9100000e+01   1.0000000e-06
   3.9200000e+01   1.0000000e-06
   3.9300000e+01   1.0000000e-06
   3.9400000e+01   1.0000000e-06
   3.9500000e+01   1.0000000e-06
   3.9600000e+01   1.0000000e-06
   3.9700000e+01   1.0000000e-06
   3.9800000e+01   1.0000000e-06
   3.9900000e+01   1.0000000e-06
   4.0000000e+01   1.0000000e-06


==> final/out3_2.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7600000e+01   1.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8300000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9900000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.0100000e+01   1.0000000e+00
   2.0200000e+01   1.0000000e+00
   2.0300000e+01   1.0000000e+00
   2.0400000e+01   1.0000000e+00
   2.0500000e+01   1.0000000e+00
   2.0600000e+01   1.0000000e+00
   2.0700000e+01   1.0000000e+00
   2.0800000e+01   1.0000000e+00
   2.0900000e+01   1.0000000e+00
   2.1000000e+01   1.0000000e+00
   2.1100000e+01   1.0000000e+00
   2.1200000e+01   1.0000000e+00
   2.1300000e+01   1.0000000e+00
   2.1400000e+01   1.0000000e+00
   2.1500000e+01   1.0000000e+00
   2.1600000e+01   1.0000000e+00
   2.1700000e+01   1.0000000e+00
   2.1800000e+01   1.0000000e+00
   2.1900000e+01   1.0000000e+00
   2.2000000e+01   1.0000000e+00
   2.2100000e+01   1.0000000e+00
   2.2200000e+01   1.0000000e+00
   2.2300000e+01   1.0000000e+00
   2.2400000e+01   1.0000000e+00
   2.2500000e+01   1.0000000e+00
   2.2600000e+01   1.0000000e+00
   2.2700000e+01   1.0000000e+00
   2.2800000e+01   1.0000000e+00
   2.2900000e+01   1.0000000e+00
   2.3000000e+01   1.0000000e+00
   2.3100000e+01   1.0000000e+00
   2.3200000e+01   1.0000000e+00
   2.3300000e+01   1.0000000e+00
   2.3400000e+01   1.0000000e+00
   2.3500000e+01   1.0000000e+00
   2.3600000e+01   1.0000000e+00
   2.3700000e+01   1.0000000e+00
   2.3800000e+01   1.0000000e+00
   2.3900000e+01   1.0000000e+00
   2.4000000e+01   1.0000000e+00
   2.4100000e+01   1.0000000e+00
   2.4200000e+01   1.0000000e+00
   2.4300000e+01   1.0000000e+00
   2.4400000e+01   1.0000000e+00
   2.4500000e+01   1.0000000e+00
   2.4600000e+01   1.0000000e+00
   2.4700000e+01   1.0000000e+00
   2.4800000e+01   1.0000000e+00
   2.4900000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   2.5100000e+01   1.0000000e+00
   2.5200000e+01   1.0000000e+00
   2.5300000e+01   1.0000000e+00
   2.5400000e+01   1.0000000e+00
   2.5500000e+01   1.0000000e+00
   2.5600000e+01   1.0000000e+00
   2.5700000e+01   1.0000000e+00
   2.5800000e+01   1.0000000e+00
   2.5900000e+01   1.0000000e+00
   2.6000000e+01   1.0000000e+00
   2.6100000e+01   1.0000000e+00
   2.6200000e+01   1.0000000e+00
   2.6300000e+01   1.0000000e+00
   2.6400000e+01   1.0000000e+00
   2.6500000e+01   1.0000000e+00
   2.6600000e+01   1.0000000e+00
   2.6700000e+01   1.0000000e+00
   2.6800000e+01   1.0000000e+00
   2.6900000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.7100000e+01   1.0000000e+00
   2.7200000e+01   1.0000000e+00
   2.7300000e+01   1.0000000e+00
   2.7400000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.7600000e+01   1.0000000e+00
   2.7700000e+01   1.0000000e+00
   2.7800000e+01   1.0000000e+00
   2.7900000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8100000e+01   1.0000000e+00
   2.8200000e+01   1.0000000e+00
   2.8300000e+01   1.0000000e+00
   2.8400000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.8600000e+01   1.0000000e+00
   2.8700000e+01   1.0000000e+00
   2.8800000e+01   1.0000000e+00
   2.8900000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9100000e+01   1.0000000e+00
   2.9200000e+01   1.0000000e+00
   2.9300000e+01   1.0000000e+00
   2.9400000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   2.9600000e+01   1.0000000e+00
   2.9700000e+01   1.0000000e+00
   2.9800000e+01   1.0000000e+00
   2.9900000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0100000e+01   1.0000000e+00
   3.0200000e+01   1.0000000e+00
   3.0300000e+01   1.0000000e+00
   3.0400000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.0600000e+01   1.0000000e+00
   3.0700000e+01   1.0000000e+00
   3.0800000e+01   1.0000000e+00
   3.0900000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1100000e+01   1.0000000e+00
   3.1200000e+01   1.0000000e+00
   3.1300000e+01   1.0000000e+00
   3.1400000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.1600000e+01   1.0000000e+00
   3.1700000e+01   1.0000000e+00
   3.1800000e+01   1.0000000e+00
   3.1900000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2100000e+01   1.0000000e+00
   3.2200000e+01   1.0000000e+00
   3.2300000e+01   1.0000000e+00
   3.2400000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.2600000e+01   1.0000000e+00
   3.2700000e+01   1.0000000e+00
   3.2800000e+01   1.0000000e+00
   3.2900000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3100000e+01   1.0000000e+00
   3.3200000e+01   1.0000000e+00
   3.3300000e+01   1.0000000e+00
   3.3400000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.3600000e+01   1.0000000e+00
   3.3700000e+01   1.0000000e+00
   3.3800000e+01   1.0000000e+00
   3.3900000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4100000e+01   1.0000000e+00
   3.4200000e+01   1.0000000e+00
   3.4300000e+01   1.0000000e+00
   3.4400000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.4600000e+01   1.0000000e+00
   3.4700000e+01   1.0000000e+00
   3.4800000e+01   1.0000000e+00
   3.4900000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5100000e+01   1.0000000e+00
   3.5200000e+01   1.0000000e+00
   3.5300000e+01   1.0000000e+00
   3.5400000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.5600000e+01   1.0000000e+00
   3.5700000e+01   1.0000000e-06
   3.5800000e+01   1.0000000e-06
   3.5900000e+01   1.0000000e-06
   3.6000000e+01   1.0000000e-06
   3.6100000e+01   1.0000000e-06
   3.6200000e+01   1.0000000e-06
   3.6300000e+01   1.0000000e-06
   3.6400000e+01   1.0000000e-06
   3.6500000e+01   1.0000000e-06
   3.6600000e+01   1.0000000e-06
   3.6700000e+01   1.0000000e-06
   3.6800000e+01   1.0000000e-06
   3.6900000e+01   1.0000000e-06
   3.7000000e+01   1.0000000e-06
   3.7100000e+01   1.0000000e-06
   3.7200000e+01   1.0000000e-06
   3.7300000e+01   1.0000000e-06
   3.7400000e+01   1.0000000e-06
   3.7500000e+01   1.0000000e-06
   3.7600000e+01   1.0000000e-06
   3.7700000e+01   1.0000000e-06
   3.7800000e+01   1.0000000e-06
   3.7900000e+01   1.0000000e-06
   3.8000000e+01   1.0000000e-06
   3.8100000e+01   1.0000000e-06
   3.8200000e+01   1.0000000e-06
   3.8300000e+01   1.0000000e-06
   3.8400000e+01   1.0000000e-06
   3.8500000e+01   1.0000000e-06
   3.8600000e+01   1.0000000e-06
   3.8700000e+01   1.0000000e-06
   3.8800000e+01   1.0000000e-06
   3.8900000e+01   1.0000000e-06
   3.9000000e+01   1.0000000e-06
   3.9100000e+01   1.0000000e-06
   3.9200000e+01   1.0000000e-06
   3.9300000e+01   1.0000000e-06
   3.9400000e+01   1.0000000e-06
   3.9500000e+01   1.0000000e-06
   3.9600000e+01   1.0000000e-06
   3.9700000e+01   1.0000000e-06
   3.9800000e+01   1.0000000e-06
   3.9900000e+01   1.0000000e-06
   4.0000000e+01   1.0000000e-06


==> final/out3_3.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   1.0000000e+00
   1.5300000e+01   1.0000000e+00
   1.5400000e+01   1.0000000e+00
   1.5500000e+01   1.0000000e+00
   1.5600000e+01   1.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7600000e+01   1.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.8100000e+01   1.0000000e+00
   1.8200000e+01   1.0000000e+00
   1.8300000e+01   1.0000000e+00
   1.8400000e+01   1.0000000e+00
   1.8500000e+01   1.0000000e+00
   1.8600000e+01   1.0000000e+00
   1.8700000e+01   1.0000000e+00
   1.8800000e+01   1.0000000e+00
   1.8900000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9100000e+01   1.0000000e+00
   1.9200000e+01   1.0000000e+00
   1.9300000e+01   1.0000000e+00
   1.9400000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   1.9600000e+01   1.0000000e+00
   1.9700000e+01   1.0000000e+00
   1.9800000e+01   1.0000000e+00
   1.9900000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.0100000e+01   1.0000000e+00
   2.0200000e+01   1.0000000e+00
   2.0300000e+01   1.0000000e+00
   2.0400000e+01   1.0000000e+00
   2.0500000e+01   1.0000000e+00
   2.0600000e+01   1.0000000e+00
   2.0700000e+01   1.0000000e+00
   2.0800000e+01   1.0000000e+00
   2.0900000e+01   1.0000000e+00
   2.1000000e+01   1.0000000e+00
   2.1100000e+01   1.0000000e+00
   2.1200000e+01   1.0000000e+00
   2.1300000e+01   1.0000000e+00
   2.1400000e+01   1.0000000e+00
   2.1500000e+01   1.0000000e+00
   2.1600000e+01   1.0000000e+00
   2.1700000e+01   1.0000000e+00
   2.1800000e+01   1.0000000e+00
   2.1900000e+01   1.0000000e+00
   2.2000000e+01   1.0000000e+00
   2.2100000e+01   1.0000000e+00
   2.2200000e+01   1.0000000e+00
   2.2300000e+01   1.0000000e+00
   2.2400000e+01   1.0000000e+00
   2.2500000e+01   1.0000000e+00
   2.2600000e+01   1.0000000e+00
   2.2700000e+01   1.0000000e+00
   2.2800000e+01   1.0000000e+00
   2.2900000e+01   1.0000000e+00
   2.3000000e+01   1.0000000e+00
   2.3100000e+01   1.0000000e+00
   2.3200000e+01   1.0000000e+00
   2.3300000e+01   1.0000000e+00
   2.3400000e+01   1.0000000e+00
   2.3500000e+01   1.0000000e+00
   2.3600000e+01   1.0000000e+00
   2.3700000e+01   1.0000000e+00
   2.3800000e+01   1.0000000e+00
   2.3900000e+01   1.0000000e+00
   2.4000000e+01   1.0000000e+00
   2.4100000e+01   1.0000000e+00
   2.4200000e+01   1.0000000e+00
   2.4300000e+01   1.0000000e+00
   2.4400000e+01   1.0000000e+00
   2.4500000e+01   1.0000000e+00
   2.4600000e+01   1.0000000e+00
   2.4700000e+01   1.0000000e+00
   2.4800000e+01   1.0000000e+00
   2.4900000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   2.5100000e+01   1.0000000e+00
   2.5200000e+01   1.0000000e+00
   2.5300000e+01   1.0000000e+00
   2.5400000e+01   1.0000000e+00
   2.5500000e+01   1.0000000e+00
   2.5600000e+01   1.0000000e+00
   2.5700000e+01   1.0000000e+00
   2.5800000e+01   1.0000000e+00
   2.5900000e+01   1.0000000e+00
   2.6000000e+01   1.0000000e+00
   2.6100000e+01   1.0000000e+00
   2.6200000e+01   1.0000000e+00
   2.6300000e+01   1.0000000e+00
   2.6400000e+01   1.0000000e+00
   2.6500000e+01   1.0000000e+00
   2.6600000e+01   1.0000000e+00
   2.6700000e+01   1.0000000e+00
   2.6800000e+01   1.0000000e+00
   2.6900000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.7100000e+01   1.0000000e+00
   2.7200000e+01   1.0000000e+00
   2.7300000e+01   1.0000000e+00
   2.7400000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.7600000e+01   1.0000000e+00
   2.7700000e+01   1.0000000e+00
   2.7800000e+01   1.0000000e+00
   2.7900000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8100000e+01   1.0000000e+00
   2.8200000e+01   1.0000000e+00
   2.8300000e+01   1.0000000e+00
   2.8400000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.8600000e+01   1.0000000e+00
   2.8700000e+01   1.0000000e+00
   2.8800000e+01   1.0000000e+00
   2.8900000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9100000e+01   1.0000000e+00
   2.9200000e+01   1.0000000e+00
   2.9300000e+01   1.0000000e+00
   2.9400000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   2.9600000e+01   1.0000000e+00
   2.9700000e+01   1.0000000e+00
   2.9800000e+01   1.0000000e+00
   2.9900000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0100000e+01   1.0000000e+00
   3.0200000e+01   1.0000000e+00
   3.0300000e+01   1.0000000e+00
   3.0400000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.0600000e+01   1.0000000e+00
   3.0700000e+01   1.0000000e+00
   3.0800000e+01   1.0000000e+00
   3.0900000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1100000e+01   1.0000000e+00
   3.1200000e+01   1.0000000e+00
   3.1300000e+01   1.0000000e+00
   3.1400000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.1600000e+01   1.0000000e+00
   3.1700000e+01   1.0000000e+00
   3.1800000e+01   1.0000000e+00
   3.1900000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2100000e+01   1.0000000e+00
   3.2200000e+01   1.0000000e+00
   3.2300000e+01   1.0000000e+00
   3.2400000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.2600000e+01   1.0000000e+00
   3.2700000e+01   1.0000000e+00
   3.2800000e+01   1.0000000e+00
   3.2900000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e-06
   3.3100000e+01   1.0000000e-06
   3.3200000e+01   1.0000000e-06
   3.3300000e+01   1.0000000e-06
   3.3400000e+01   1.0000000e-06
   3.3500000e+01   1.0000000e-06
   3.3600000e+01   1.0000000e-06
   3.3700000e+01   1.0000000e-06
   3.3800000e+01   1.0000000e-06
   3.3900000e+01   1.0000000e-06
   3.4000000e+01   1.0000000e-06
   3.4100000e+01   1.0000000e-06
   3.4200000e+01   1.0000000e-06
   3.4300000e+01   1.0000000e-06
   3.4400000e+01   1.0000000e-06
   3.4500000e+01   1.0000000e-06
   3.4600000e+01   1.0000000e-06
   3.4700000e+01   1.0000000e-06
   3.4800000e+01   1.0000000e-06
   3.4900000e+01   1.0000000e-06
   3.5000000e+01   1.0000000e-06
   3.5100000e+01   1.0000000e-06
   3.5200000e+01   1.0000000e-06
   3.5300000e+01   1.0000000e-06
   3.5400000e+01   1.0000000e-06
   3.5500000e+01   1.0000000e-06
   3.5600000e+01   1.0000000e-06
   3.5700000e+01   1.0000000e-06
   3.5800000e+01   1.0000000e-06
   3.5900000e+01   1.0000000e-06
   3.6000000e+01   1.0000000e-06
   3.6100000e+01   1.0000000e-06
   3.6200000e+01   1.0000000e-06
   3.6300000e+01   1.0000000e-06
   3.6400000e+01   1.0000000e-06
   3.6500000e+01   1.0000000e-06
   3.6600000e+01   1.0000000e-06
   3.6700000e+01   1.0000000e-06
   3.6800000e+01   1.0000000e-06
   3.6900000e+01   1.0000000e-06
   3.7000000e+01   1.0000000e-06
   3.7100000e+01   1.0000000e-06
   3.7200000e+01   1.0000000e-06
   3.7300000e+01   1.0000000e-06
   3.7400000e+01   1.0000000e-06
   3.7500000e+01   1.0000000e-06
   3.7600000e+01   1.0000000e-06
   3.7700000e+01   1.0000000e-06
   3.7800000e+01   1.0000000e-06
   3.7900000e+01   1.0000000e-06
   3.8000000e+01   1.0000000e-06
   3.8100000e+01   1.0000000e-06
   3.8200000e+01   1.0000000e-06
   3.8300000e+01   1.0000000e-06
   3.8400000e+01   1.0000000e-06
   3.8500000e+01   1.0000000e-06
   3.8600000e+01   1.0000000e-06
   3.8700000e+01   1.0000000e-06
   3.8800000e+01   1.0000000e-06
   3.8900000e+01   1.0000000e-06
   3.9000000e+01   1.0000000e-06
   3.9100000e+01   1.0000000e-06
   3.9200000e+01   1.0000000e-06
   3.9300000e+01   1.0000000e-06
   3.9400000e+01   1.0000000e-06
   3.9500000e+01   1.0000000e-06
   3.9600000e+01   1.0000000e-06
   3.9700000e+01   1.0000000e-06
   3.9800000e+01   1.0000000e-06
   3.9900000e+01   1.0000000e-06
   4.0000000e+01   1.0000000e-06


==> final/outr_1.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00


==> final/outr_125.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   2.0000000e-01  1.0000000e-299
   2.1000000e-01  1.0000000e-299
   2.2000000e-01  1.0000000e-299
   2.3000000e-01  1.0000000e-299
   2.4000000e-01  1.0000000e-299
   2.5000000e-01  1.0000000e-299
   2.6000000e-01  1.0000000e-299
   2.7000000e-01  1.0000000e-299
   2.8000000e-01  1.0000000e-299
   2.9000000e-01  1.0000000e-299
   3.0000000e-01  1.0000000e-299
   3.1000000e-01  1.0000000e-299
   3.2000000e-01  1.0000000e-299
   3.3000000e-01  1.0000000e-299
   3.4000000e-01  1.0000000e-299
   3.5000000e-01  1.0000000e-299
   3.6000000e-01  1.0000000e-299
   3.7000000e-01  1.0000000e-299
   3.8000000e-01  1.0000000e-299
   3.9000000e-01  1.0000000e-299
   4.0000000e-01  1.0000000e-299
   4.1000000e-01  1.0000000e-299
   4.2000000e-01  1.0000000e-299
   4.3000000e-01  1.0000000e-299
   4.4000000e-01  1.0000000e-299
   4.5000000e-01  1.0000000e-299
   4.6000000e-01  1.0000000e-299
   4.7000000e-01  1.0000000e-299
   4.8000000e-01  1.0000000e-299
   4.9000000e-01  1.0000000e-299
   5.0000000e-01  1.0000000e-299
   5.1000000e-01  1.0000000e-299
   5.2000000e-01  1.0000000e-299
   5.3000000e-01  1.0000000e-299
   5.4000000e-01  1.0000000e-299
   5.5000000e-01  1.0000000e-299
   5.6000000e-01  1.0000000e-299
   5.7000000e-01  1.0000000e-299
   5.8000000e-01  1.0000000e-299
   5.9000000e-01  1.0000000e-299
   6.0000000e-01  1.0000000e-299
   6.1000000e-01  1.0000000e-299
   6.2000000e-01  1.0000000e-299
   6.3000000e-01  1.0000000e-299
   6.4000000e-01  1.0000000e-299
   6.5000000e-01  1.0000000e-299
   6.6000000e-01  1.0000000e-299
   6.7000000e-01  1.0000000e-299
   6.8000000e-01  1.0000000e-299
   6.9000000e-01  1.0000000e-299
   7.0000000e-01  1.0000000e-299
   7.1000000e-01  1.0000000e-299
   7.2000000e-01  1.0000000e-299
   7.3000000e-01  1.0000000e-299
   7.4000000e-01  1.0000000e-299
   7.5000000e-01  1.0000000e-299
   7.6000000e-01  1.0000000e-299
   7.7000000e-01  1.0000000e-299
   7.8000000e-01  1.0000000e-299
   7.9000000e-01  1.0000000e-299
   8.0000000e-01  1.0000000e-299
   8.1000000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00


==> final/outr_15.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e-06
   2.6000000e-01   1.0000000e-06
   2.7000000e-01   1.0000000e-06
   2.8000000e-01   1.0000000e-06
   2.9000000e-01   1.0000000e-06
   3.0000000e-01   1.0000000e-06
   3.1000000e-01   1.0000000e-06
   3.2000000e-01   1.0000000e-06
   3.3000000e-01   1.0000000e-06
   3.4000000e-01   1.0000000e-06
   3.5000000e-01   1.0000000e-06
   3.6000000e-01   1.0000000e-06
   3.7000000e-01   1.0000000e-06
   3.8000000e-01   1.0000000e-06
   3.9000000e-01   1.0000000e-06
   4.0000000e-01   1.0000000e-06
   4.1000000e-01   1.0000000e-06
   4.2000000e-01   1.0000000e-06
   4.3000000e-01   1.0000000e-06
   4.4000000e-01   1.0000000e-06
   4.5000000e-01   1.0000000e-06
   4.6000000e-01   1.0000000e-06
   4.7000000e-01   1.0000000e-06
   4.8000000e-01   1.0000000e-06
   4.9000000e-01   1.0000000e-06
   5.0000000e-01   1.0000000e-06
   5.1000000e-01   1.0000000e-06
   5.2000000e-01   1.0000000e-06
   5.3000000e-01   1.0000000e-06
   5.4000000e-01   1.0000000e-06
   5.5000000e-01   1.0000000e-06
   5.6000000e-01   1.0000000e-06
   5.7000000e-01   1.0000000e-06
   5.8000000e-01   1.0000000e-06
   5.9000000e-01   1.0000000e-06
   6.0000000e-01   1.0000000e-06
   6.1000000e-01   1.0000000e-06
   6.2000000e-01   1.0000000e-06
   6.3000000e-01   1.0000000e-06
   6.4000000e-01   1.0000000e-06
   6.5000000e-01   1.0000000e-06
   6.6000000e-01   1.0000000e-06
   6.7000000e-01   1.0000000e-06
   6.8000000e-01   1.0000000e-06
   6.9000000e-01   1.0000000e-06
   7.0000000e-01   1.0000000e-06
   7.1000000e-01   1.0000000e-06
   7.2000000e-01   1.0000000e-06
   7.3000000e-01   1.0000000e-06
   7.4000000e-01   1.0000000e-06
   7.5000000e-01   1.0000000e-06
   7.6000000e-01   1.0000000e-06
   7.7000000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00


==> final/outr_1515.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   9.9997800e-01
   1.6000000e-01   9.9959600e-01
   1.7000000e-01   9.9606700e-01
   1.8000000e-01   9.7814900e-01
   1.9000000e-01   9.2300700e-01
   2.0000000e-01   8.0942600e-01
   2.1000000e-01   6.4148300e-01
   2.2000000e-01   4.5300700e-01
   2.3000000e-01   2.8562000e-01
   2.4000000e-01   1.6094700e-01
   2.5000000e-01   8.2275000e-02
   2.6000000e-01   3.9622000e-02
   2.7000000e-01   1.7397000e-02
   2.8000000e-01   7.4070000e-03
   2.9000000e-01   2.9330000e-03
   3.0000000e-01   1.1130000e-03
   3.1000000e-01   4.1600000e-04
   3.2000000e-01   1.8200000e-04
   3.3000000e-01   6.9000000e-05
   3.4000000e-01   2.6000000e-05
   3.5000000e-01   1.1000000e-05
   3.6000000e-01   3.0000000e-06
   3.7000000e-01   4.0000000e-06
   3.8000000e-01   1.0000000e-06
   3.9000000e-01   1.0000000e-06
   4.0000000e-01   1.0000000e-06
   4.1000000e-01   1.0000000e-06
   4.2000000e-01   1.0000000e-06
   4.3000000e-01   1.0000000e-06
   4.4000000e-01   1.0000000e-06
   4.5000000e-01   1.0000000e-06
   4.6000000e-01   1.0000000e-06
   4.7000000e-01   1.0000000e-06
   4.8000000e-01   1.0000000e-06
   4.9000000e-01   1.0000000e-06
   5.0000000e-01   1.0000000e-06
   5.1000000e-01   1.0000000e-06
   5.2000000e-01   1.0000000e-06
   5.3000000e-01   1.0000000e-06
   5.4000000e-01   1.0000000e-06
   5.5000000e-01   1.0000000e-06
   5.6000000e-01   1.0000000e-06
   5.7000000e-01   1.0000000e-06
   5.8000000e-01   1.0000000e-06
   5.9000000e-01   1.0000000e-06
   6.0000000e-01   1.0000000e-06
   6.1000000e-01   1.0000000e-06
   6.2000000e-01   1.0000000e-06
   6.3000000e-01   4.0000000e-06
   6.4000000e-01   3.0000000e-06
   6.5000000e-01   1.1000000e-05
   6.6000000e-01   2.6000000e-05
   6.7000000e-01   6.9000000e-05
   6.8000000e-01   1.8200000e-04
   6.9000000e-01   4.1600000e-04
   7.0000000e-01   1.1130000e-03
   7.1000000e-01   2.9330000e-03
   7.2000000e-01   7.4070000e-03
   7.3000000e-01   1.7397000e-02
   7.4000000e-01   3.9622000e-02
   7.5000000e-01   8.2275000e-02
   7.6000000e-01   1.6094700e-01
   7.7000000e-01   2.8562000e-01
   7.8000000e-01   4.5300700e-01
   7.9000000e-01   6.4148300e-01
   8.0000000e-01   8.0942600e-01
   8.1000000e-01   9.2300700e-01
   8.2000000e-01   9.7814900e-01
   8.3000000e-01   9.9606700e-01
   8.4000000e-01   9.9959600e-01
   8.5000000e-01   9.9997800e-01
   8.6000000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00


==> final/outr_175175.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   9.9980000e-01
   1.4000000e-01   9.9600000e-01
   1.5000000e-01   9.5040000e-01
   1.6000000e-01   8.0430000e-01
   1.7000000e-01   5.4240000e-01
   1.8000000e-01   2.8010000e-01
   1.9000000e-01   1.1400000e-01
   2.0000000e-01   3.3000000e-02
   2.1000000e-01   9.1000000e-03
   2.2000000e-01   2.2000000e-03
   2.3000000e-01   3.0000000e-04
   2.4000000e-01   1.0000000e-06
   2.5000000e-01   1.0000000e-06
   2.6000000e-01   1.0000000e-06
   2.7000000e-01   1.0000000e-06
   2.8000000e-01   1.0000000e-06
   2.9000000e-01   1.0000000e-06
   3.0000000e-01   1.0000000e-06
   3.1000000e-01   1.0000000e-06
   3.2000000e-01   1.0000000e-06
   3.3000000e-01   1.0000000e-06
   3.4000000e-01   1.0000000e-06
   3.5000000e-01   1.0000000e-06
   3.6000000e-01   1.0000000e-06
   3.7000000e-01   1.0000000e-06
   3.8000000e-01   1.0000000e-06
   3.9000000e-01   1.0000000e-06
   4.0000000e-01   1.0000000e-06
   4.1000000e-01   1.0000000e-06
   4.2000000e-01   1.0000000e-06
   4.3000000e-01   1.0000000e-06
   4.4000000e-01   1.0000000e-06
   4.5000000e-01   1.0000000e-06
   4.6000000e-01   1.0000000e-06
   4.7000000e-01   1.0000000e-06
   4.8000000e-01   1.0000000e-06
   4.9000000e-01   1.0000000e-06
   5.0000000e-01   1.0000000e-06
   5.1000000e-01   1.0000000e-06
   5.2000000e-01   1.0000000e-06
   5.3000000e-01   1.0000000e-06
   5.4000000e-01   1.0000000e-06
   5.5000000e-01   1.0000000e-06
   5.6000000e-01   1.0000000e-06
   5.7000000e-01   1.0000000e-06
   5.8000000e-01   1.0000000e-06
   5.9000000e-01   1.0000000e-06
   6.0000000e-01   1.0000000e-06
   6.1000000e-01   1.0000000e-06
   6.2000000e-01   1.0000000e-06
   6.3000000e-01   1.0000000e-06
   6.4000000e-01   1.0000000e-06
   6.5000000e-01   1.0000000e-06
   6.6000000e-01   1.0000000e-06
   6.7000000e-01   1.0000000e-06
   6.8000000e-01   1.0000000e-06
   6.9000000e-01   1.0000000e-06
   7.0000000e-01   1.0000000e-06
   7.1000000e-01   1.0000000e-06
   7.2000000e-01   1.0000000e-06
   7.3000000e-01   1.0000000e-06
   7.4000000e-01   1.0000000e-06
   7.5000000e-01   1.0000000e-06
   7.6000000e-01   1.0000000e-06
   7.7000000e-01   3.0000000e-04
   7.8000000e-01   2.2000000e-03
   7.9000000e-01   9.1000000e-03
   8.0000000e-01   3.3000000e-02
   8.1000000e-01   1.1400000e-01
   8.2000000e-01   2.8010000e-01
   8.3000000e-01   5.4240000e-01
   8.4000000e-01   8.0430000e-01
   8.5000000e-01   9.5040000e-01
   8.6000000e-01   9.9600000e-01
   8.7000000e-01   9.9980000e-01
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00


==> final/outr_2.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e-06
   1.8000000e-01   1.0000000e-06
   1.9000000e-01   1.0000000e-06
   2.0000000e-01   1.0000000e-06
   2.1000000e-01   1.0000000e-06
   2.2000000e-01   1.0000000e-06
   2.3000000e-01   1.0000000e-06
   2.4000000e-01   1.0000000e-06
   2.5000000e-01   1.0000000e-06
   2.6000000e-01   1.0000000e-06
   2.7000000e-01   1.0000000e-06
   2.8000000e-01   1.0000000e-06
   2.9000000e-01   1.0000000e-06
   3.0000000e-01   1.0000000e-06
   3.1000000e-01   1.0000000e-06
   3.2000000e-01   1.0000000e-06
   3.3000000e-01   1.0000000e-06
   3.4000000e-01   1.0000000e-06
   3.5000000e-01   1.0000000e-06
   3.6000000e-01   1.0000000e-06
   3.7000000e-01   1.0000000e-06
   3.8000000e-01   1.0000000e-06
   3.9000000e-01   1.0000000e-06
   4.0000000e-01   1.0000000e-06
   4.1000000e-01   1.0000000e-06
   4.2000000e-01   1.0000000e-06
   4.3000000e-01   1.0000000e-06
   4.4000000e-01   1.0000000e-06
   4.5000000e-01   1.0000000e-06
   4.6000000e-01   1.0000000e-06
   4.7000000e-01   1.0000000e-06
   4.8000000e-01   1.0000000e-06
   4.9000000e-01   1.0000000e-06
   5.0000000e-01   1.0000000e-06
   5.1000000e-01   1.0000000e-06
   5.2000000e-01   1.0000000e-06
   5.3000000e-01   1.0000000e-06
   5.4000000e-01   1.0000000e-06
   5.5000000e-01   1.0000000e-06
   5.6000000e-01   1.0000000e-06
   5.7000000e-01   1.0000000e-06
   5.8000000e-01   1.0000000e-06
   5.9000000e-01   1.0000000e-06
   6.0000000e-01   1.0000000e-06
   6.1000000e-01   1.0000000e-06
   6.2000000e-01   1.0000000e-06
   6.3000000e-01   1.0000000e-06
   6.4000000e-01   1.0000000e-06
   6.5000000e-01   1.0000000e-06
   6.6000000e-01   1.0000000e-06
   6.7000000e-01   1.0000000e-06
   6.8000000e-01   1.0000000e-06
   6.9000000e-01   1.0000000e-06
   7.0000000e-01   1.0000000e-06
   7.1000000e-01   1.0000000e-06
   7.2000000e-01   1.0000000e-06
   7.3000000e-01   1.0000000e-06
   7.4000000e-01   1.0000000e-06
   7.5000000e-01   1.0000000e-06
   7.6000000e-01   1.0000000e-06
   7.7000000e-01   1.0000000e-06
   7.8000000e-01   1.0000000e-06
   7.9000000e-01   1.0000000e-06
   8.0000000e-01   1.0000000e-06
   8.1000000e-01   1.0000000e-06
   8.2000000e-01   1.0000000e-06
   8.3000000e-01   1.0000000e-06
   8.4000000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00


==> final/outr_22.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   9.9704000e-01
   1.3000000e-01   9.4208000e-01
   1.4000000e-01   6.9761000e-01
   1.5000000e-01   3.3122000e-01
   1.6000000e-01   9.6680000e-02
   1.7000000e-01   1.6960000e-02
   1.8000000e-01   2.1000000e-03
   1.9000000e-01   1.4000000e-04
   2.0000000e-01   3.0000000e-05
   2.1000000e-01   1.0000000e-05
   2.2000000e-01   1.0000000e-06
   2.3000000e-01   1.0000000e-06
   2.4000000e-01   1.0000000e-06
   2.5000000e-01   1.0000000e-06
   2.6000000e-01   1.0000000e-06
   2.7000000e-01   1.0000000e-06
   2.8000000e-01   1.0000000e-06
   2.9000000e-01   1.0000000e-06
   3.0000000e-01   1.0000000e-06
   3.1000000e-01   1.0000000e-06
   3.2000000e-01   1.0000000e-06
   3.3000000e-01   1.0000000e-06
   3.4000000e-01   1.0000000e-06
   3.5000000e-01   1.0000000e-06
   3.6000000e-01   1.0000000e-06
   3.7000000e-01   1.0000000e-06
   3.8000000e-01   1.0000000e-06
   3.9000000e-01   1.0000000e-06
   4.0000000e-01   1.0000000e-06
   4.1000000e-01   1.0000000e-06
   4.2000000e-01   1.0000000e-06
   4.3000000e-01   1.0000000e-06
   4.4000000e-01   1.0000000e-06
   4.5000000e-01   1.0000000e-06
   4.6000000e-01   1.0000000e-06
   4.7000000e-01   1.0000000e-06
   4.8000000e-01   1.0000000e-06
   4.9000000e-01   1.0000000e-06
   5.0000000e-01   1.0000000e-06
   5.1000000e-01   1.0000000e-06
   5.2000000e-01   1.0000000e-06
   5.3000000e-01   1.0000000e-06
   5.4000000e-01   1.0000000e-06
   5.5000000e-01   1.0000000e-06
   5.6000000e-01   1.0000000e-06
   5.7000000e-01   1.0000000e-06
   5.8000000e-01   1.0000000e-06
   5.9000000e-01   1.0000000e-06
   6.0000000e-01   1.0000000e-06
   6.1000000e-01   1.0000000e-06
   6.2000000e-01   1.0000000e-06
   6.3000000e-01   1.0000000e-06
   6.4000000e-01   1.0000000e-06
   6.5000000e-01   1.0000000e-06
   6.6000000e-01   1.0000000e-06
   6.7000000e-01   1.0000000e-06
   6.8000000e-01   1.0000000e-06
   6.9000000e-01   1.0000000e-06
   7.0000000e-01   1.0000000e-06
   7.1000000e-01   1.0000000e-06
   7.2000000e-01   1.0000000e-06
   7.3000000e-01   1.0000000e-06
   7.4000000e-01   1.0000000e-06
   7.5000000e-01   1.0000000e-06
   7.6000000e-01   1.0000000e-06
   7.7000000e-01   1.0000000e-06
   7.8000000e-01   1.0000000e-06
   7.9000000e-01   1.0000000e-06
   8.0000000e-01   4.0000000e-05
   8.1000000e-01   2.4000000e-04
   8.2000000e-01   3.0100000e-03
   8.3000000e-01   2.1970000e-02
   8.4000000e-01   1.1580000e-01
   8.5000000e-01   3.3260000e-01
   8.6000000e-01   7.0035000e-01
   8.7000000e-01   9.4169000e-01
   8.8000000e-01   9.9681000e-01
   8.9000000e-01   9.9999000e-01
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00


==> final/outr_3.dat <==
   1.0000000e-02   1.0000000e+00
   2.0000000e-02   1.0000000e+00
   3.0000000e-02   1.0000000e+00
   4.0000000e-02   1.0000000e+00
   5.0000000e-02   1.0000000e+00
   6.0000000e-02   1.0000000e+00
   7.0000000e-02   1.0000000e+00
   8.0000000e-02   1.0000000e+00
   9.0000000e-02   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   1.1000000e-01   1.0000000e+00
   1.2000000e-01   1.0000000e-06
   1.3000000e-01   1.0000000e-06
   1.4000000e-01   1.0000000e-06
   1.5000000e-01   1.0000000e-06
   1.6000000e-01   1.0000000e-06
   1.7000000e-01   1.0000000e-06
   1.8000000e-01   1.0000000e-06
   1.9000000e-01   1.0000000e-06
   2.0000000e-01   1.0000000e-06
   2.1000000e-01   1.0000000e-06
   2.2000000e-01   1.0000000e-06
   2.3000000e-01   1.0000000e-06
   2.4000000e-01   1.0000000e-06
   2.5000000e-01   1.0000000e-06
   2.6000000e-01   1.0000000e-06
   2.7000000e-01   1.0000000e-06
   2.8000000e-01   1.0000000e-06
   2.9000000e-01   1.0000000e-06
   3.0000000e-01   1.0000000e-06
   3.1000000e-01   1.0000000e-06
   3.2000000e-01   1.0000000e-06
   3.3000000e-01   1.0000000e-06
   3.4000000e-01   1.0000000e-06
   3.5000000e-01   1.0000000e-06
   3.6000000e-01   1.0000000e-06
   3.7000000e-01   1.0000000e-06
   3.8000000e-01   1.0000000e-06
   3.9000000e-01   1.0000000e-06
   4.0000000e-01   1.0000000e-06
   4.1000000e-01   1.0000000e-06
   4.2000000e-01   1.0000000e-06
   4.3000000e-01   1.0000000e-06
   4.4000000e-01   1.0000000e-06
   4.5000000e-01   1.0000000e-06
   4.6000000e-01   1.0000000e-06
   4.7000000e-01   1.0000000e-06
   4.8000000e-01   1.0000000e-06
   4.9000000e-01   1.0000000e-06
   5.0000000e-01   1.0000000e-06
   5.1000000e-01   1.0000000e-06
   5.2000000e-01   1.0000000e-06
   5.3000000e-01   1.0000000e-06
   5.4000000e-01   1.0000000e-06
   5.5000000e-01   1.0000000e-06
   5.6000000e-01   1.0000000e-06
   5.7000000e-01   1.0000000e-06
   5.8000000e-01   1.0000000e-06
   5.9000000e-01   1.0000000e-06
   6.0000000e-01   1.0000000e-06
   6.1000000e-01   1.0000000e-06
   6.2000000e-01   1.0000000e-06
   6.3000000e-01   1.0000000e-06
   6.4000000e-01   1.0000000e-06
   6.5000000e-01   1.0000000e-06
   6.6000000e-01   1.0000000e-06
   6.7000000e-01   1.0000000e-06
   6.8000000e-01   1.0000000e-06
   6.9000000e-01   1.0000000e-06
   7.0000000e-01   1.0000000e-06
   7.1000000e-01   1.0000000e-06
   7.2000000e-01   1.0000000e-06
   7.3000000e-01   1.0000000e-06
   7.4000000e-01   1.0000000e-06
   7.5000000e-01   1.0000000e-06
   7.6000000e-01   1.0000000e-06
   7.7000000e-01   1.0000000e-06
   7.8000000e-01   1.0000000e-06
   7.9000000e-01   1.0000000e-06
   8.0000000e-01   1.0000000e-06
   8.1000000e-01   1.0000000e-06
   8.2000000e-01   1.0000000e-06
   8.3000000e-01   1.0000000e-06
   8.4000000e-01   1.0000000e-06
   8.5000000e-01   1.0000000e-06
   8.6000000e-01   1.0000000e-06
   8.7000000e-01   1.0000000e-06
   8.8000000e-01   1.0000000e-06
   8.9000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00

